A Language for Describing Optimization Strategies

Optimizing programs to run efficiently on modern parallel hardware is hard but crucial for many applications. The predominantly used imperative languages - like C or OpenCL - force the programmer to intertwine the code describing functionality and optimizations. This results in a nightmare for portability which is particularly problematic given the accelerating trend towards specialized hardware devices to further increase efficiency. Many emerging DSLs used in performance demanding domains such as deep learning, automatic differentiation, or image processing attempt to simplify or even fully automate the optimization process. Using a high-level - often functional - language, programmers focus on describing functionality in a declarative way. In some systems such as Halide or TVM, a separate schedule specifies how the program should be optimized. Unfortunately, these schedules are not written in well-defined programming languages. Instead, they are implemented as a set of ad-hoc predefined APIs that the compiler writers have exposed. In this paper, we present Elevate: a functional language for describing optimization strategies. Elevate follows a tradition of prior systems used in different contexts that express optimization strategies as composition of rewrites. In contrast to systems with scheduling APIs, in Elevate programmers are not restricted to a set of built-in optimizations but define their own optimization strategies freely in a composable way. We show how user-defined optimization strategies in Elevate enable the effective optimization of programs expressed in a functional data-parallel language demonstrating competitive performance with Halide and TVM.

==> fsmooth/example5-short.txt <==
let MT = (build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42])))) in
fun M -> 
(build ((length (MT[0]))) (fun i -> 
(build ((length MT)) (fun j -> 
MT[j][i]))))

----------------------
inline MT
----------------------

fun M -> 
(build ((length ((build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))[0]))) (fun i -> 
(build ((length ((build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))))) (fun j -> 
(build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))[j][i]))))

----------------------
buildGet = (build e_0 e_1)[e_2] ~> e_1 e_2
----------------------

fun M -> 
(build ((length ((fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42])) (0))))) (fun i -> 
(build ((length ((build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))))) (fun j -> 
(build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))[j][i]))))

----------------------
funToLet = (fun x -> e_0) e_1 ~> let x = e_1 in e_0
----------------------

fun M -> 
(build ((length (let e42 = 0 in
 (build ((length (M))) (fun e50 -> 
M[e50][e42]))))) (fun i -> 
(build ((length ((build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))))) (fun j -> 
(build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))[j][i]))))

----------------------
letApp = f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)
----------------------

fun M -> 
(build (let e42 = 0 in
 (length ((build ((length (M))) (fun e50 -> 
M[e50][e42]))))) (fun i -> 
(build ((length ((build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))))) (fun j -> 
(build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))[j][i]))))

----------------------
letPartialEval = let x = e_0 in e_1 ~> e_1[x / e_0]
----------------------

fun M -> 
(build ((length ((build ((length (M))) (fun e50 -> 
M[e50][0]))))) (fun i -> 
(build ((length ((build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))))) (fun j -> 
(build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))[j][i]))))

----------------------
lenBuild = length(build e_0 e_1) ~> e_0
----------------------

fun M -> 
(build ((length (M))) (fun i -> 
(build ((length ((build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))))) (fun j -> 
(build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))[j][i]))))

----------------------
lenBuild = length(build e_0 e_1) ~> e_0
----------------------

fun M -> 
(build ((length (M))) (fun i -> 
(build ((length (M[0]))) (fun j -> 
(build ((length (M[0]))) (fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42]))))[j][i]))))

----------------------
buildGet = (build e_0 e_1)[e_2] ~> e_1 e_2
----------------------

fun M -> 
(build ((length (M))) (fun i -> 
(build ((length (M[0]))) (fun j -> 
(fun e42 -> 
(build ((length (M))) (fun e50 -> 
M[e50][e42])) (j))[i]))))

----------------------
funToLet = (fun x -> e_0) e_1 ~> let x = e_1 in e_0
----------------------

fun M -> 
(build ((length (M))) (fun i -> 
(build ((length (M[0]))) (fun j -> 
let e42 = j in
 (build ((length (M))) (fun e50 -> 
M[e50][e42]))[i]))))

----------------------
letPartialEval = let x = e_0 in e_1 ~> e_1[x / e_0]
----------------------

fun M -> 
(build ((length (M))) (fun i -> 
(build ((length (M[0]))) (fun j -> 
(build ((length (M))) (fun e50 -> 
M[e50][j]))[i]))))

----------------------
buildGet = (build e_0 e_1)[e_2] ~> e_1 e_2
----------------------

fun M -> 
(build ((length (M))) (fun i -> 
(build ((length (M[0]))) (fun j -> 
(fun e50 -> 
M[e50][j] (i))))))

----------------------
funToLet = (fun x -> e_0) e_1 ~> let x = e_1 in e_0
----------------------

fun M -> 
(build ((length (M))) (fun i -> 
(build ((length (M[0]))) (fun j -> 
let e50 = i in
 M[e50][j]))))

----------------------
letPartialEval = let x = e_0 in e_1 ~> e_1[x / e_0]
----------------------

fun M -> 
(build ((length (M))) (fun i -> 
(build ((length (M[0]))) (fun j -> 
M[i][j]))))

----------------------
id
----------------------

fun M -> 
(build ((length (M))) (fun i -> 
(build ((length (M[0]))) (fun j -> 
M[i][j]))))


==> fsmooth/example5.txt <==
fun e1 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[0]))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
(build e_0 e_1)[e_2] ~> e_1 e_2
----------------------

(fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (0))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(length ((fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (0))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length ((fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (0))))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length ((fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (0))))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
(fun x -> e_0) e_1 ~> let x = e_1 in e_0
----------------------

let e42 = 0 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(length (let e42 = 0 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (let e42 = 0 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length (let e42 = 0 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)
----------------------

let e42 = 0 in
 (length ((build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build (let e42 = 0 in
 (length ((build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build (let e42 = 0 in
 (length ((build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
let x = e_0 in e_1 ~> e_1[x / e_0]
----------------------

(length ((build ((length (e1))) (fun e50 -> 
e1[e50][0]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length ((build ((length (e1))) (fun e50 -> 
e1[e50][0]))))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length ((build ((length (e1))) (fun e50 -> 
e1[e50][0]))))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
length(build e_0 e_1) ~> e_0
----------------------

(length (e1))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length (e1))) (fun e13 -> 
(build ((length ((build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
length(build e_0 e_1) ~> e_0
----------------------

(length (e1[0]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1[0]))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(build ((length (e1[0]))) (fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42]))))[e21][e13]))))

----------------------
(build e_0 e_1)[e_2] ~> e_1 e_2
----------------------

(fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (e21))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (e21))[e13]

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e21 -> 
(fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (e21))[e13]

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1[0]))) (fun e21 -> 
(fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (e21))[e13]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (e21))[e13]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (e21))[e13]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(fun e42 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e42])) (e21))[e13]))))

----------------------
(fun x -> e_0) e_1 ~> let x = e_1 in e_0
----------------------

let e42 = e21 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

let e42 = e21 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))[e13]

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e21 -> 
let e42 = e21 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))[e13]

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1[0]))) (fun e21 -> 
let e42 = e21 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))[e13]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
let e42 = e21 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))[e13]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
let e42 = e21 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))[e13]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
let e42 = e21 in
 (build ((length (e1))) (fun e50 -> 
e1[e50][e42]))[e13]))))

----------------------
let x = e_0 in e_1 ~> e_1[x / e_0]
----------------------

(build ((length (e1))) (fun e50 -> 
e1[e50][e21]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1))) (fun e50 -> 
e1[e50][e21]))[e13]

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e21 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e21]))[e13]

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1[0]))) (fun e21 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e21]))[e13]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e21]))[e13]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e21]))[e13]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(build ((length (e1))) (fun e50 -> 
e1[e50][e21]))[e13]))))

----------------------
(build e_0 e_1)[e_2] ~> e_1 e_2
----------------------

(fun e50 -> 
e1[e50][e21] (e13))

----------------------
(build e_0 e_1)[e_2] ~> e_1 e_2
----------------------

fun e21 -> 
(fun e50 -> 
e1[e50][e21] (e13))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1[0]))) (fun e21 -> 
(fun e50 -> 
e1[e50][e21] (e13))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(fun e50 -> 
e1[e50][e21] (e13))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(fun e50 -> 
e1[e50][e21] (e13))))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
(fun e50 -> 
e1[e50][e21] (e13))))))

----------------------
(fun x -> e_0) e_1 ~> let x = e_1 in e_0
----------------------

let e50 = e13 in
 e1[e50][e21]

----------------------
(fun x -> e_0) e_1 ~> let x = e_1 in e_0
----------------------

fun e21 -> 
let e50 = e13 in
 e1[e50][e21]

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1[0]))) (fun e21 -> 
let e50 = e13 in
 e1[e50][e21]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
let e50 = e13 in
 e1[e50][e21]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
let e50 = e13 in
 e1[e50][e21]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
let e50 = e13 in
 e1[e50][e21]))))

----------------------
let x = e_0 in e_1 ~> e_1[x / e_0]
----------------------

e1[e13][e21]

----------------------
let x = e_0 in e_1 ~> e_1[x / e_0]
----------------------

fun e21 -> 
e1[e13][e21]

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1[0]))) (fun e21 -> 
e1[e13][e21]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
e1[e13][e21]))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
e1[e13][e21]))))

----------------------
one(find(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice(leftChoice((build e_0 e_1)[e_2] ~> e_1 e_2,length(build e_0 e_1) ~> e_0),let x = e_0 in e_1 ~> e_1[x / e_0]),if e_0 then e_1 else e_2 ~> if e_0 then e_1[e_0 / true] else e_2[e_0 / false]),f(if e_0 then e_1 else e_2) ~> if e_0 then f(e_1) else f(e_2)),f(let x = e_0 in e_1 ~> let x = e_0 in f(e_1)),(fun x -> e_0) e_1 ~> let x = e_1 in e_0),let x = let y = e_0 in e_1 ~> let y = e_0 in let x = e_1 in e_2),let x = e_0 in let y = e_0 in e_1 ~> let x = e_0 in let y = x in e_1)))
----------------------

fun e1 -> 
(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
e1[e13][e21]))))

----------------------
id
----------------------

fun e1 -> 
(build ((length (e1))) (fun e13 -> 
(build ((length (e1[0]))) (fun e21 -> 
e1[e13][e21]))))


==> plots/required_rewrites.csv <==
1 1
2 14
3 51
4 124
5 245


==> tvm/old_results/4670K/4670K.csv <==
schedule,lift clang,lift clang Ofast,lift gcc, clang current, gcc current, tvm (llvm) 100,tvm (llvm) 1000
default,1959.380493,1877.344971,2472.3549805,2000.988525,1452.2755125,2111.50068497,2955.737044873
blocking,184.4445035,178.891006,181.4090045,184.246002,173.6554945,203.4694352,208.884314262
vectorize,184.338501,178.828995,181.408501,183.5569995,173.579498,218.8355132,214.09601855
loop_permutation,137.663002,129.393997,119.6679995,132.074501,113.509003,110.78731239,98.825362582
array_packing,128.408005,121.8204995,129.244499,130.137505,128.414505,97.87300513,96.891687207
cache_blocks,149.281998,138.481003,131.977997,146.746994,132.2990035,88.07607545,87.466833476
parallel,48.669998,48.867001,26.1285,49.0559995,25.8284995,64.94802795,64.361545023


==> tvm/old_results/4670K/clang/lift_array_packing.csv <==
name, iteration, runtime
lift_array_packing, 0, 129.056000
lift_array_packing, 1, 129.089996
lift_array_packing, 2, 129.059998
lift_array_packing, 3, 129.061005
lift_array_packing, 4, 139.128998
lift_array_packing, 5, 129.703003
lift_array_packing, 6, 129.651001
lift_array_packing, 7, 130.050003
lift_array_packing, 8, 130.037994
lift_array_packing, 9, 129.654999
lift_array_packing, 10, 130.056000
lift_array_packing, 11, 130.039993
lift_array_packing, 12, 130.136002
lift_array_packing, 13, 130.098999
lift_array_packing, 14, 130.035995
lift_array_packing, 15, 130.052994
lift_array_packing, 16, 130.054001
lift_array_packing, 17, 130.024994
lift_array_packing, 18, 130.080002
lift_array_packing, 19, 130.080002
lift_array_packing, 20, 130.061005
lift_array_packing, 21, 130.113007
lift_array_packing, 22, 130.190994
lift_array_packing, 23, 130.044006
lift_array_packing, 24, 130.145004
lift_array_packing, 25, 130.054993
lift_array_packing, 26, 130.046005
lift_array_packing, 27, 130.063995
lift_array_packing, 28, 130.044006
lift_array_packing, 29, 130.072998
lift_array_packing, 30, 130.022003
lift_array_packing, 31, 130.076004
lift_array_packing, 32, 130.074005
lift_array_packing, 33, 130.005997
lift_array_packing, 34, 130.084000
lift_array_packing, 35, 130.063995
lift_array_packing, 36, 130.074005
lift_array_packing, 37, 130.035004
lift_array_packing, 38, 130.054993
lift_array_packing, 39, 130.117996
lift_array_packing, 40, 130.048004
lift_array_packing, 41, 130.020004
lift_array_packing, 42, 130.016006
lift_array_packing, 43, 130.093994
lift_array_packing, 44, 130.074997
lift_array_packing, 45, 130.044998
lift_array_packing, 46, 130.080002
lift_array_packing, 47, 130.080002
lift_array_packing, 48, 130.072998
lift_array_packing, 49, 130.085999
lift_array_packing, 50, 130.080994
lift_array_packing, 51, 130.126007
lift_array_packing, 52, 130.080994
lift_array_packing, 53, 130.139008
lift_array_packing, 54, 132.220001
lift_array_packing, 55, 131.910004
lift_array_packing, 56, 131.860001
lift_array_packing, 57, 131.729004
lift_array_packing, 58, 131.776993
lift_array_packing, 59, 131.753006
lift_array_packing, 60, 131.779999
lift_array_packing, 61, 131.794006
lift_array_packing, 62, 131.748001
lift_array_packing, 63, 131.817993
lift_array_packing, 64, 131.753998
lift_array_packing, 65, 131.748001
lift_array_packing, 66, 131.761002
lift_array_packing, 67, 131.781998
lift_array_packing, 68, 131.768997
lift_array_packing, 69, 131.783005
lift_array_packing, 70, 131.764999
lift_array_packing, 71, 131.723999
lift_array_packing, 72, 131.737000
lift_array_packing, 73, 131.751999
lift_array_packing, 74, 131.740005
lift_array_packing, 75, 131.761993
lift_array_packing, 76, 131.766006
lift_array_packing, 77, 131.733002
lift_array_packing, 78, 131.682007
lift_array_packing, 79, 131.714996
lift_array_packing, 80, 131.817993
lift_array_packing, 81, 131.774002
lift_array_packing, 82, 131.787003
lift_array_packing, 83, 131.757996
lift_array_packing, 84, 131.744995
lift_array_packing, 85, 131.735001
lift_array_packing, 86, 131.785004
lift_array_packing, 87, 131.755005
lift_array_packing, 88, 131.727005
lift_array_packing, 89, 131.716003
lift_array_packing, 90, 131.746994
lift_array_packing, 91, 131.757004
lift_array_packing, 92, 131.783005
lift_array_packing, 93, 131.729004
lift_array_packing, 94, 131.794998
lift_array_packing, 95, 131.738998
lift_array_packing, 96, 131.759995
lift_array_packing, 97, 131.705002
lift_array_packing, 98, 131.744995
lift_array_packing, 99, 131.804001


==> tvm/old_results/4670K/clang/lift_blocking.csv <==
name, iteration, runtime
lift_blocking, 0, 183.957001
lift_blocking, 1, 182.455002
lift_blocking, 2, 182.365997
lift_blocking, 3, 182.783005
lift_blocking, 4, 182.667999
lift_blocking, 5, 182.348007
lift_blocking, 6, 182.078995
lift_blocking, 7, 183.475998
lift_blocking, 8, 182.080002
lift_blocking, 9, 182.063004
lift_blocking, 10, 182.089996
lift_blocking, 11, 182.160004
lift_blocking, 12, 182.266006
lift_blocking, 13, 182.121994
lift_blocking, 14, 182.110001
lift_blocking, 15, 183.712997
lift_blocking, 16, 181.998993
lift_blocking, 17, 181.938004
lift_blocking, 18, 182.500000
lift_blocking, 19, 182.483002
lift_blocking, 20, 182.121994
lift_blocking, 21, 182.039993
lift_blocking, 22, 182.070007
lift_blocking, 23, 183.727997
lift_blocking, 24, 182.343002
lift_blocking, 25, 182.376007
lift_blocking, 26, 182.580994
lift_blocking, 27, 182.240005
lift_blocking, 28, 182.098007
lift_blocking, 29, 182.589996
lift_blocking, 30, 182.119995
lift_blocking, 31, 182.304001
lift_blocking, 32, 184.263000
lift_blocking, 33, 182.436996
lift_blocking, 34, 182.072998
lift_blocking, 35, 182.033005
lift_blocking, 36, 182.319000
lift_blocking, 37, 182.350006
lift_blocking, 38, 181.979004
lift_blocking, 39, 182.056000
lift_blocking, 40, 183.419006
lift_blocking, 41, 182.294006
lift_blocking, 42, 182.153000
lift_blocking, 43, 182.466995
lift_blocking, 44, 181.994003
lift_blocking, 45, 182.059998
lift_blocking, 46, 182.082001
lift_blocking, 47, 182.098007
lift_blocking, 48, 184.229004
lift_blocking, 49, 182.539001
lift_blocking, 50, 182.018005
lift_blocking, 51, 189.494003
lift_blocking, 52, 184.789001
lift_blocking, 53, 184.389999
lift_blocking, 54, 184.800003
lift_blocking, 55, 185.516998
lift_blocking, 56, 190.341003
lift_blocking, 57, 185.533005
lift_blocking, 58, 184.873001
lift_blocking, 59, 184.720001
lift_blocking, 60, 184.714005
lift_blocking, 61, 184.589996
lift_blocking, 62, 184.570007
lift_blocking, 63, 184.610992
lift_blocking, 64, 184.434998
lift_blocking, 65, 185.694000
lift_blocking, 66, 184.985992
lift_blocking, 67, 184.600998
lift_blocking, 68, 184.707993
lift_blocking, 69, 184.787003
lift_blocking, 70, 184.576004
lift_blocking, 71, 184.731003
lift_blocking, 72, 185.067001
lift_blocking, 73, 185.860992
lift_blocking, 74, 184.709000
lift_blocking, 75, 184.449005
lift_blocking, 76, 186.375000
lift_blocking, 77, 184.888000
lift_blocking, 78, 184.576996
lift_blocking, 79, 184.554993
lift_blocking, 80, 184.576996
lift_blocking, 81, 185.912994
lift_blocking, 82, 184.845001
lift_blocking, 83, 184.542007
lift_blocking, 84, 185.136993
lift_blocking, 85, 184.561996
lift_blocking, 86, 184.367996
lift_blocking, 87, 185.703995
lift_blocking, 88, 185.078995
lift_blocking, 89, 186.173004
lift_blocking, 90, 184.968002
lift_blocking, 91, 184.815002
lift_blocking, 92, 184.548996
lift_blocking, 93, 184.772003
lift_blocking, 94, 184.686005
lift_blocking, 95, 184.498001
lift_blocking, 96, 184.556000
lift_blocking, 97, 185.445007
lift_blocking, 98, 184.988007
lift_blocking, 99, 184.645004


==> tvm/old_results/4670K/clang/lift_cache_blocks.csv <==
name, iteration, runtime
lift_cache_blocks, 0, 147.072006
lift_cache_blocks, 1, 146.718002
lift_cache_blocks, 2, 146.714996
lift_cache_blocks, 3, 146.718994
lift_cache_blocks, 4, 146.654007
lift_cache_blocks, 5, 146.643005
lift_cache_blocks, 6, 146.740005
lift_cache_blocks, 7, 146.656006
lift_cache_blocks, 8, 146.733002
lift_cache_blocks, 9, 146.641006
lift_cache_blocks, 10, 146.697006
lift_cache_blocks, 11, 146.656998
lift_cache_blocks, 12, 146.664001
lift_cache_blocks, 13, 146.682999
lift_cache_blocks, 14, 146.684006
lift_cache_blocks, 15, 146.705002
lift_cache_blocks, 16, 146.634003
lift_cache_blocks, 17, 146.697006
lift_cache_blocks, 18, 146.737000
lift_cache_blocks, 19, 146.707993
lift_cache_blocks, 20, 146.634003
lift_cache_blocks, 21, 146.720993
lift_cache_blocks, 22, 146.714996
lift_cache_blocks, 23, 146.671997
lift_cache_blocks, 24, 146.722000
lift_cache_blocks, 25, 146.673996
lift_cache_blocks, 26, 146.699005
lift_cache_blocks, 27, 146.628006
lift_cache_blocks, 28, 146.639008
lift_cache_blocks, 29, 146.600998
lift_cache_blocks, 30, 146.658997
lift_cache_blocks, 31, 146.707001
lift_cache_blocks, 32, 146.697998
lift_cache_blocks, 33, 148.098999
lift_cache_blocks, 34, 146.677994
lift_cache_blocks, 35, 146.669998
lift_cache_blocks, 36, 146.697006
lift_cache_blocks, 37, 146.638000
lift_cache_blocks, 38, 146.684998
lift_cache_blocks, 39, 146.703003
lift_cache_blocks, 40, 146.723999
lift_cache_blocks, 41, 146.673004
lift_cache_blocks, 42, 146.684998
lift_cache_blocks, 43, 146.746994
lift_cache_blocks, 44, 146.671005
lift_cache_blocks, 45, 146.662994
lift_cache_blocks, 46, 146.746994
lift_cache_blocks, 47, 146.727005
lift_cache_blocks, 48, 146.688004
lift_cache_blocks, 49, 146.632996
lift_cache_blocks, 50, 146.619995
lift_cache_blocks, 51, 146.705002
lift_cache_blocks, 52, 146.632996
lift_cache_blocks, 53, 148.707001
lift_cache_blocks, 54, 148.285995
lift_cache_blocks, 55, 148.216995
lift_cache_blocks, 56, 148.225998
lift_cache_blocks, 57, 148.216995
lift_cache_blocks, 58, 148.201004
lift_cache_blocks, 59, 148.229004
lift_cache_blocks, 60, 148.210007
lift_cache_blocks, 61, 148.257996
lift_cache_blocks, 62, 148.257996
lift_cache_blocks, 63, 148.238998
lift_cache_blocks, 64, 148.158997
lift_cache_blocks, 65, 148.216995
lift_cache_blocks, 66, 148.255997
lift_cache_blocks, 67, 148.304001
lift_cache_blocks, 68, 148.210999
lift_cache_blocks, 69, 148.223999
lift_cache_blocks, 70, 148.287003
lift_cache_blocks, 71, 148.229996
lift_cache_blocks, 72, 148.259995
lift_cache_blocks, 73, 148.197006
lift_cache_blocks, 74, 148.207993
lift_cache_blocks, 75, 148.259003
lift_cache_blocks, 76, 148.164993
lift_cache_blocks, 77, 148.291000
lift_cache_blocks, 78, 148.205994
lift_cache_blocks, 79, 148.222000
lift_cache_blocks, 80, 148.251999
lift_cache_blocks, 81, 148.255005
lift_cache_blocks, 82, 148.149994
lift_cache_blocks, 83, 148.169998
lift_cache_blocks, 84, 148.151001
lift_cache_blocks, 85, 148.311996
lift_cache_blocks, 86, 149.429001
lift_cache_blocks, 87, 148.287003
lift_cache_blocks, 88, 148.274002
lift_cache_blocks, 89, 148.237000
lift_cache_blocks, 90, 148.229996
lift_cache_blocks, 91, 148.248001
lift_cache_blocks, 92, 148.205002
lift_cache_blocks, 93, 148.214996
lift_cache_blocks, 94, 148.294998
lift_cache_blocks, 95, 148.195007
lift_cache_blocks, 96, 148.250000
lift_cache_blocks, 97, 148.199997
lift_cache_blocks, 98, 148.270996
lift_cache_blocks, 99, 148.259003


==> tvm/old_results/4670K/clang/lift_default.csv <==
name, iteration, runtime
lift_default, 0, 2002.871948
lift_default, 1, 2000.890991
lift_default, 2, 2000.753052
lift_default, 3, 2001.514038
lift_default, 4, 2000.894043
lift_default, 5, 2001.182983
lift_default, 6, 2001.641968
lift_default, 7, 2000.612061
lift_default, 8, 2001.397949
lift_default, 9, 2002.509033
lift_default, 10, 2001.687012
lift_default, 11, 2001.505981
lift_default, 12, 2001.378052
lift_default, 13, 2000.765015
lift_default, 14, 2001.082031
lift_default, 15, 2002.050049
lift_default, 16, 2001.456055
lift_default, 17, 2000.963013
lift_default, 18, 2001.454956
lift_default, 19, 2001.004028
lift_default, 20, 2000.849976
lift_default, 21, 2001.640015
lift_default, 22, 2000.660034
lift_default, 23, 2001.348999
lift_default, 24, 2001.540039
lift_default, 25, 2000.969971
lift_default, 26, 2001.035034
lift_default, 27, 2001.321045
lift_default, 28, 2000.546997
lift_default, 29, 2001.060059
lift_default, 30, 2001.930054
lift_default, 31, 2001.317017
lift_default, 32, 2001.543945
lift_default, 33, 2002.134033
lift_default, 34, 2000.784058
lift_default, 35, 2001.329956
lift_default, 36, 2001.597046
lift_default, 37, 2001.154053
lift_default, 38, 2001.005005
lift_default, 39, 2001.744019
lift_default, 40, 2001.287964
lift_default, 41, 2001.119995
lift_default, 42, 2001.483032
lift_default, 43, 2001.729980
lift_default, 44, 2001.087036
lift_default, 45, 2002.192993
lift_default, 46, 2000.905029
lift_default, 47, 2001.270996
lift_default, 48, 2002.087036
lift_default, 49, 2001.401978
lift_default, 50, 2001.384033
lift_default, 51, 2002.077026
lift_default, 52, 2000.973022
lift_default, 53, 2001.746948
lift_default, 54, 2001.463013
lift_default, 55, 2001.437988
lift_default, 56, 2001.411011
lift_default, 57, 2000.743042
lift_default, 58, 2002.047974
lift_default, 59, 2001.234985
lift_default, 60, 2162.631104
lift_default, 61, 2161.978027
lift_default, 62, 2162.858887
lift_default, 63, 2079.656982
lift_default, 64, 1744.635010
lift_default, 65, 1737.798950
lift_default, 66, 1736.145020
lift_default, 67, 1733.027954
lift_default, 68, 1733.118042
lift_default, 69, 1733.406982
lift_default, 70, 1728.556030
lift_default, 71, 1730.311035
lift_default, 72, 1732.735962
lift_default, 73, 1731.822021
lift_default, 74, 1728.121948
lift_default, 75, 1729.359009
lift_default, 76, 1730.083008
lift_default, 77, 1729.832031
lift_default, 78, 1728.029053
lift_default, 79, 1730.225952
lift_default, 80, 1729.350952
lift_default, 81, 1729.973999
lift_default, 82, 1729.639038
lift_default, 83, 1731.139038
lift_default, 84, 1729.384033
lift_default, 85, 1730.879028
lift_default, 86, 1730.102051
lift_default, 87, 1731.369019
lift_default, 88, 1729.411011
lift_default, 89, 1731.639038
lift_default, 90, 1726.656006
lift_default, 91, 1728.338013
lift_default, 92, 1729.125000
lift_default, 93, 1731.349976
lift_default, 94, 1729.770020
lift_default, 95, 1726.984985
lift_default, 96, 1730.574951
lift_default, 97, 1729.274048
lift_default, 98, 1726.267944
lift_default, 99, 1733.563965


==> tvm/old_results/4670K/clang/lift_loop_permutation.csv <==
name, iteration, runtime
lift_loop_permutation, 0, 132.289993
lift_loop_permutation, 1, 131.529007
lift_loop_permutation, 2, 131.494995
lift_loop_permutation, 3, 131.395004
lift_loop_permutation, 4, 131.544998
lift_loop_permutation, 5, 131.460007
lift_loop_permutation, 6, 131.429993
lift_loop_permutation, 7, 131.589996
lift_loop_permutation, 8, 131.371002
lift_loop_permutation, 9, 132.330994
lift_loop_permutation, 10, 131.572006
lift_loop_permutation, 11, 131.595001
lift_loop_permutation, 12, 131.524994
lift_loop_permutation, 13, 131.451996
lift_loop_permutation, 14, 131.488007
lift_loop_permutation, 15, 131.395004
lift_loop_permutation, 16, 131.509003
lift_loop_permutation, 17, 131.606995
lift_loop_permutation, 18, 131.313995
lift_loop_permutation, 19, 131.350998
lift_loop_permutation, 20, 132.162003
lift_loop_permutation, 21, 131.720993
lift_loop_permutation, 22, 131.520996
lift_loop_permutation, 23, 131.235992
lift_loop_permutation, 24, 131.311005
lift_loop_permutation, 25, 131.591995
lift_loop_permutation, 26, 131.261993
lift_loop_permutation, 27, 131.304001
lift_loop_permutation, 28, 131.516006
lift_loop_permutation, 29, 131.311996
lift_loop_permutation, 30, 131.501007
lift_loop_permutation, 31, 131.779999
lift_loop_permutation, 32, 132.563004
lift_loop_permutation, 33, 131.570007
lift_loop_permutation, 34, 131.798004
lift_loop_permutation, 35, 131.457001
lift_loop_permutation, 36, 131.388000
lift_loop_permutation, 37, 131.261993
lift_loop_permutation, 38, 131.414993
lift_loop_permutation, 39, 131.408005
lift_loop_permutation, 40, 131.546997
lift_loop_permutation, 41, 131.464005
lift_loop_permutation, 42, 131.473999
lift_loop_permutation, 43, 132.477997
lift_loop_permutation, 44, 131.542999
lift_loop_permutation, 45, 131.591995
lift_loop_permutation, 46, 131.408005
lift_loop_permutation, 47, 131.421997
lift_loop_permutation, 48, 131.570999
lift_loop_permutation, 49, 131.317993
lift_loop_permutation, 50, 131.404007
lift_loop_permutation, 51, 131.654999
lift_loop_permutation, 52, 133.007996
lift_loop_permutation, 53, 132.311005
lift_loop_permutation, 54, 132.369003
lift_loop_permutation, 55, 132.078003
lift_loop_permutation, 56, 132.143005
lift_loop_permutation, 57, 132.173996
lift_loop_permutation, 58, 132.113998
lift_loop_permutation, 59, 132.294006
lift_loop_permutation, 60, 133.285004
lift_loop_permutation, 61, 132.352997
lift_loop_permutation, 62, 132.494003
lift_loop_permutation, 63, 132.460007
lift_loop_permutation, 64, 132.503006
lift_loop_permutation, 65, 132.649994
lift_loop_permutation, 66, 132.240005
lift_loop_permutation, 67, 132.261002
lift_loop_permutation, 68, 132.261993
lift_loop_permutation, 69, 132.408005
lift_loop_permutation, 70, 132.751999
lift_loop_permutation, 71, 132.955002
lift_loop_permutation, 72, 132.621002
lift_loop_permutation, 73, 132.227997
lift_loop_permutation, 74, 132.147003
lift_loop_permutation, 75, 132.028000
lift_loop_permutation, 76, 132.520004
lift_loop_permutation, 77, 132.156998
lift_loop_permutation, 78, 132.132004
lift_loop_permutation, 79, 132.235001
lift_loop_permutation, 80, 132.257004
lift_loop_permutation, 81, 132.220001
lift_loop_permutation, 82, 132.848999
lift_loop_permutation, 83, 132.632004
lift_loop_permutation, 84, 132.184998
lift_loop_permutation, 85, 132.141998
lift_loop_permutation, 86, 132.026993
lift_loop_permutation, 87, 132.201004
lift_loop_permutation, 88, 132.253006
lift_loop_permutation, 89, 132.412994
lift_loop_permutation, 90, 132.266006
lift_loop_permutation, 91, 132.225006
lift_loop_permutation, 92, 132.070999
lift_loop_permutation, 93, 132.867004
lift_loop_permutation, 94, 133.602997
lift_loop_permutation, 95, 132.401993
lift_loop_permutation, 96, 132.570007
lift_loop_permutation, 97, 132.580994
lift_loop_permutation, 98, 132.151993
lift_loop_permutation, 99, 132.345001


==> tvm/old_results/4670K/clang/lift_parallel.csv <==
name, iteration, runtime
lift_parallel, 0, 49.127998
lift_parallel, 1, 48.931999
lift_parallel, 2, 48.915001
lift_parallel, 3, 48.914001
lift_parallel, 4, 48.915001
lift_parallel, 5, 48.915001
lift_parallel, 6, 48.917000
lift_parallel, 7, 48.908001
lift_parallel, 8, 48.952000
lift_parallel, 9, 48.903999
lift_parallel, 10, 48.876999
lift_parallel, 11, 48.876999
lift_parallel, 12, 48.898998
lift_parallel, 13, 48.862000
lift_parallel, 14, 48.875000
lift_parallel, 15, 48.862999
lift_parallel, 16, 48.870998
lift_parallel, 17, 48.897999
lift_parallel, 18, 48.889000
lift_parallel, 19, 48.876999
lift_parallel, 20, 48.865002
lift_parallel, 21, 48.881001
lift_parallel, 22, 48.891998
lift_parallel, 23, 48.879002
lift_parallel, 24, 48.894001
lift_parallel, 25, 48.901001
lift_parallel, 26, 48.868999
lift_parallel, 27, 51.793999
lift_parallel, 28, 48.984001
lift_parallel, 29, 48.866001
lift_parallel, 30, 48.903000
lift_parallel, 31, 48.921001
lift_parallel, 32, 48.863998
lift_parallel, 33, 48.855000
lift_parallel, 34, 48.886002
lift_parallel, 35, 48.896000
lift_parallel, 36, 48.834000
lift_parallel, 37, 48.909000
lift_parallel, 38, 48.882000
lift_parallel, 39, 48.889000
lift_parallel, 40, 48.883999
lift_parallel, 41, 48.895000
lift_parallel, 42, 48.861000
lift_parallel, 43, 48.897999
lift_parallel, 44, 48.882000
lift_parallel, 45, 48.874001
lift_parallel, 46, 48.883999
lift_parallel, 47, 48.917999
lift_parallel, 48, 48.902000
lift_parallel, 49, 48.896000
lift_parallel, 50, 48.891998
lift_parallel, 51, 48.896000
lift_parallel, 52, 49.368000
lift_parallel, 53, 49.208000
lift_parallel, 54, 49.234001
lift_parallel, 55, 49.207001
lift_parallel, 56, 49.188999
lift_parallel, 57, 49.202000
lift_parallel, 58, 49.222000
lift_parallel, 59, 49.235001
lift_parallel, 60, 49.240002
lift_parallel, 61, 49.202999
lift_parallel, 62, 49.245998
lift_parallel, 63, 49.236000
lift_parallel, 64, 49.210999
lift_parallel, 65, 49.206001
lift_parallel, 66, 49.235001
lift_parallel, 67, 49.223000
lift_parallel, 68, 49.199001
lift_parallel, 69, 51.569000
lift_parallel, 70, 49.199001
lift_parallel, 71, 49.235001
lift_parallel, 72, 49.192001
lift_parallel, 73, 49.238998
lift_parallel, 74, 49.223000
lift_parallel, 75, 49.167999
lift_parallel, 76, 49.235001
lift_parallel, 77, 49.255001
lift_parallel, 78, 49.240002
lift_parallel, 79, 49.208000
lift_parallel, 80, 49.187000
lift_parallel, 81, 49.207001
lift_parallel, 82, 49.193001
lift_parallel, 83, 49.228001
lift_parallel, 84, 49.207001
lift_parallel, 85, 49.209999
lift_parallel, 86, 49.201000
lift_parallel, 87, 49.187000
lift_parallel, 88, 49.199001
lift_parallel, 89, 49.229000
lift_parallel, 90, 49.226002
lift_parallel, 91, 49.216000
lift_parallel, 92, 49.237000
lift_parallel, 93, 49.216000
lift_parallel, 94, 49.194000
lift_parallel, 95, 49.222000
lift_parallel, 96, 49.215000
lift_parallel, 97, 49.202999
lift_parallel, 98, 49.221001
lift_parallel, 99, 49.243999


==> tvm/old_results/4670K/clang/lift_vectorize.csv <==
name, iteration, runtime
lift_vectorize, 0, 184.149994
lift_vectorize, 1, 182.126007
lift_vectorize, 2, 181.669998
lift_vectorize, 3, 183.628998
lift_vectorize, 4, 182.317993
lift_vectorize, 5, 182.505005
lift_vectorize, 6, 182.479004
lift_vectorize, 7, 182.050003
lift_vectorize, 8, 182.149994
lift_vectorize, 9, 182.007004
lift_vectorize, 10, 181.839005
lift_vectorize, 11, 183.018005
lift_vectorize, 12, 182.639008
lift_vectorize, 13, 181.981003
lift_vectorize, 14, 182.078995
lift_vectorize, 15, 181.957001
lift_vectorize, 16, 181.860001
lift_vectorize, 17, 182.156006
lift_vectorize, 18, 182.623001
lift_vectorize, 19, 181.940994
lift_vectorize, 20, 183.485001
lift_vectorize, 21, 181.960999
lift_vectorize, 22, 181.955002
lift_vectorize, 23, 181.658997
lift_vectorize, 24, 181.675003
lift_vectorize, 25, 181.910995
lift_vectorize, 26, 182.005005
lift_vectorize, 27, 182.526993
lift_vectorize, 28, 182.975998
lift_vectorize, 29, 182.169998
lift_vectorize, 30, 182.014999
lift_vectorize, 31, 182.322998
lift_vectorize, 32, 182.242996
lift_vectorize, 33, 181.901001
lift_vectorize, 34, 181.766998
lift_vectorize, 35, 181.925003
lift_vectorize, 36, 183.636002
lift_vectorize, 37, 182.048996
lift_vectorize, 38, 181.914993
lift_vectorize, 39, 181.983002
lift_vectorize, 40, 182.373993
lift_vectorize, 41, 182.363007
lift_vectorize, 42, 181.960007
lift_vectorize, 43, 181.806000
lift_vectorize, 44, 182.302994
lift_vectorize, 45, 182.858002
lift_vectorize, 46, 182.024002
lift_vectorize, 47, 182.253006
lift_vectorize, 48, 182.167999
lift_vectorize, 49, 182.067993
lift_vectorize, 50, 182.229004
lift_vectorize, 51, 181.828003
lift_vectorize, 52, 181.893997
lift_vectorize, 53, 186.330994
lift_vectorize, 54, 184.723999
lift_vectorize, 55, 184.828995
lift_vectorize, 56, 184.628006
lift_vectorize, 57, 185.809998
lift_vectorize, 58, 184.802002
lift_vectorize, 59, 184.526993
lift_vectorize, 60, 184.970001
lift_vectorize, 61, 184.671005
lift_vectorize, 62, 184.554993
lift_vectorize, 63, 184.511993
lift_vectorize, 64, 184.940002
lift_vectorize, 65, 185.912994
lift_vectorize, 66, 184.690994
lift_vectorize, 67, 184.695007
lift_vectorize, 68, 184.546997
lift_vectorize, 69, 184.572998
lift_vectorize, 70, 184.524002
lift_vectorize, 71, 184.432999
lift_vectorize, 72, 184.716003
lift_vectorize, 73, 185.061996
lift_vectorize, 74, 185.371002
lift_vectorize, 75, 185.018005
lift_vectorize, 76, 184.606995
lift_vectorize, 77, 184.563004
lift_vectorize, 78, 184.651001
lift_vectorize, 79, 184.582001
lift_vectorize, 80, 184.496002
lift_vectorize, 81, 184.511002
lift_vectorize, 82, 185.951004
lift_vectorize, 83, 184.647995
lift_vectorize, 84, 184.475998
lift_vectorize, 85, 184.832993
lift_vectorize, 86, 185.046005
lift_vectorize, 87, 184.737000
lift_vectorize, 88, 184.591995
lift_vectorize, 89, 184.634995
lift_vectorize, 90, 185.876999
lift_vectorize, 91, 184.735992
lift_vectorize, 92, 184.567001
lift_vectorize, 93, 184.796005
lift_vectorize, 94, 184.496002
lift_vectorize, 95, 184.520996
lift_vectorize, 96, 184.466003
lift_vectorize, 97, 184.488007
lift_vectorize, 98, 185.798996
lift_vectorize, 99, 185.074005


==> tvm/old_results/4670K/gcc/lift_array_packing.csv <==
name, iteration, runtime
lift_array_packing, 0, 129.179993
lift_array_packing, 1, 130.097000
lift_array_packing, 2, 128.735992
lift_array_packing, 3, 129.875000
lift_array_packing, 4, 128.462997
lift_array_packing, 5, 128.447006
lift_array_packing, 6, 128.550995
lift_array_packing, 7, 131.712006
lift_array_packing, 8, 130.199997
lift_array_packing, 9, 128.636993
lift_array_packing, 10, 128.613007
lift_array_packing, 11, 128.906998
lift_array_packing, 12, 129.916000
lift_array_packing, 13, 128.557999
lift_array_packing, 14, 129.826004
lift_array_packing, 15, 128.460007
lift_array_packing, 16, 128.440002
lift_array_packing, 17, 128.548996
lift_array_packing, 18, 128.671997
lift_array_packing, 19, 131.119995
lift_array_packing, 20, 128.395996
lift_array_packing, 21, 128.348007
lift_array_packing, 22, 128.690994
lift_array_packing, 23, 129.703003
lift_array_packing, 24, 128.294998
lift_array_packing, 25, 128.417007
lift_array_packing, 26, 128.389008
lift_array_packing, 27, 128.444000
lift_array_packing, 28, 128.408997
lift_array_packing, 29, 128.468002
lift_array_packing, 30, 128.587006
lift_array_packing, 31, 129.837006
lift_array_packing, 32, 130.007004
lift_array_packing, 33, 128.774994
lift_array_packing, 34, 129.826004
lift_array_packing, 35, 129.750000
lift_array_packing, 36, 128.360001
lift_array_packing, 37, 128.419998
lift_array_packing, 38, 128.410004
lift_array_packing, 39, 128.373993
lift_array_packing, 40, 128.328003
lift_array_packing, 41, 128.412003
lift_array_packing, 42, 130.623001
lift_array_packing, 43, 128.714005
lift_array_packing, 44, 129.992004
lift_array_packing, 45, 129.858994
lift_array_packing, 46, 129.737000
lift_array_packing, 47, 128.417007
lift_array_packing, 48, 128.362000
lift_array_packing, 49, 128.347000
lift_array_packing, 50, 128.457993
lift_array_packing, 51, 128.322006
lift_array_packing, 52, 127.813004
lift_array_packing, 53, 127.779999
lift_array_packing, 54, 127.741997
lift_array_packing, 55, 127.760002
lift_array_packing, 56, 130.309998
lift_array_packing, 57, 127.596001
lift_array_packing, 58, 127.594002
lift_array_packing, 59, 129.169998
lift_array_packing, 60, 127.682999
lift_array_packing, 61, 129.143997
lift_array_packing, 62, 127.976997
lift_array_packing, 63, 129.074005
lift_array_packing, 64, 127.752998
lift_array_packing, 65, 129.035995
lift_array_packing, 66, 127.724998
lift_array_packing, 67, 127.733002
lift_array_packing, 68, 127.748001
lift_array_packing, 69, 127.721001
lift_array_packing, 70, 127.702003
lift_array_packing, 71, 127.707001
lift_array_packing, 72, 127.750999
lift_array_packing, 73, 127.720001
lift_array_packing, 74, 127.875999
lift_array_packing, 75, 129.039001
lift_array_packing, 76, 127.717003
lift_array_packing, 77, 127.718002
lift_array_packing, 78, 127.714996
lift_array_packing, 79, 127.693001
lift_array_packing, 80, 127.709999
lift_array_packing, 81, 128.904999
lift_array_packing, 82, 129.061005
lift_array_packing, 83, 127.863998
lift_array_packing, 84, 129.169998
lift_array_packing, 85, 129.033997
lift_array_packing, 86, 127.942001
lift_array_packing, 87, 128.975998
lift_array_packing, 88, 127.732002
lift_array_packing, 89, 127.696999
lift_array_packing, 90, 127.723999
lift_array_packing, 91, 127.736000
lift_array_packing, 92, 127.689003
lift_array_packing, 93, 127.757004
lift_array_packing, 94, 127.716003
lift_array_packing, 95, 127.688004
lift_array_packing, 96, 127.739998
lift_array_packing, 97, 127.731003
lift_array_packing, 98, 127.957001
lift_array_packing, 99, 127.681999


==> tvm/old_results/4670K/gcc/lift_blocking.csv <==
name, iteration, runtime
lift_blocking, 0, 174.360992
lift_blocking, 1, 173.647995
lift_blocking, 2, 172.518997
lift_blocking, 3, 172.507004
lift_blocking, 4, 172.432007
lift_blocking, 5, 172.367004
lift_blocking, 6, 172.509995
lift_blocking, 7, 172.507004
lift_blocking, 8, 172.442001
lift_blocking, 9, 172.406998
lift_blocking, 10, 173.496002
lift_blocking, 11, 172.481995
lift_blocking, 12, 172.490997
lift_blocking, 13, 172.429001
lift_blocking, 14, 172.397003
lift_blocking, 15, 172.455994
lift_blocking, 16, 172.382996
lift_blocking, 17, 172.457993
lift_blocking, 18, 173.531998
lift_blocking, 19, 172.541000
lift_blocking, 20, 172.647995
lift_blocking, 21, 172.503006
lift_blocking, 22, 172.358002
lift_blocking, 23, 172.451004
lift_blocking, 24, 172.490997
lift_blocking, 25, 172.378006
lift_blocking, 26, 172.598007
lift_blocking, 27, 173.423996
lift_blocking, 28, 172.533005
lift_blocking, 29, 172.626999
lift_blocking, 30, 172.507004
lift_blocking, 31, 172.567001
lift_blocking, 32, 172.598999
lift_blocking, 33, 172.373993
lift_blocking, 34, 172.444000
lift_blocking, 35, 172.444000
lift_blocking, 36, 173.382996
lift_blocking, 37, 172.444000
lift_blocking, 38, 172.481995
lift_blocking, 39, 172.375000
lift_blocking, 40, 172.503998
lift_blocking, 41, 172.408005
lift_blocking, 42, 172.442993
lift_blocking, 43, 172.475006
lift_blocking, 44, 173.414993
lift_blocking, 45, 172.710007
lift_blocking, 46, 172.472000
lift_blocking, 47, 172.459000
lift_blocking, 48, 172.427994
lift_blocking, 49, 172.367996
lift_blocking, 50, 172.421005
lift_blocking, 51, 175.509995
lift_blocking, 52, 173.867996
lift_blocking, 53, 173.848999
lift_blocking, 54, 173.876007
lift_blocking, 55, 173.798996
lift_blocking, 56, 173.906998
lift_blocking, 57, 173.828995
lift_blocking, 58, 175.026001
lift_blocking, 59, 174.005997
lift_blocking, 60, 173.766006
lift_blocking, 61, 173.873993
lift_blocking, 62, 173.768997
lift_blocking, 63, 173.832001
lift_blocking, 64, 173.774002
lift_blocking, 65, 173.865005
lift_blocking, 66, 174.856995
lift_blocking, 67, 174.046005
lift_blocking, 68, 173.891998
lift_blocking, 69, 173.910004
lift_blocking, 70, 173.789001
lift_blocking, 71, 173.882996
lift_blocking, 72, 173.850998
lift_blocking, 73, 173.737000
lift_blocking, 74, 173.785004
lift_blocking, 75, 175.029007
lift_blocking, 76, 173.858994
lift_blocking, 77, 173.764999
lift_blocking, 78, 173.781998
lift_blocking, 79, 173.882004
lift_blocking, 80, 173.718002
lift_blocking, 81, 173.888000
lift_blocking, 82, 173.723007
lift_blocking, 83, 173.671005
lift_blocking, 84, 174.850998
lift_blocking, 85, 174.192001
lift_blocking, 86, 173.800003
lift_blocking, 87, 173.893997
lift_blocking, 88, 173.776001
lift_blocking, 89, 173.787994
lift_blocking, 90, 173.990005
lift_blocking, 91, 173.744003
lift_blocking, 92, 174.824005
lift_blocking, 93, 174.179993
lift_blocking, 94, 173.897995
lift_blocking, 95, 173.891998
lift_blocking, 96, 173.662994
lift_blocking, 97, 173.757996
lift_blocking, 98, 173.813004
lift_blocking, 99, 173.856995


==> tvm/old_results/4670K/gcc/lift_cache_blocks.csv <==
name, iteration, runtime
lift_cache_blocks, 0, 132.826004
lift_cache_blocks, 1, 132.485992
lift_cache_blocks, 2, 132.427002
lift_cache_blocks, 3, 132.403000
lift_cache_blocks, 4, 132.341003
lift_cache_blocks, 5, 132.371002
lift_cache_blocks, 6, 132.449005
lift_cache_blocks, 7, 132.466003
lift_cache_blocks, 8, 132.395996
lift_cache_blocks, 9, 132.556000
lift_cache_blocks, 10, 132.580002
lift_cache_blocks, 11, 133.755997
lift_cache_blocks, 12, 132.304001
lift_cache_blocks, 13, 132.283997
lift_cache_blocks, 14, 132.255997
lift_cache_blocks, 15, 132.255997
lift_cache_blocks, 16, 132.266998
lift_cache_blocks, 17, 132.210007
lift_cache_blocks, 18, 132.244003
lift_cache_blocks, 19, 132.242004
lift_cache_blocks, 20, 132.304993
lift_cache_blocks, 21, 132.322006
lift_cache_blocks, 22, 132.438995
lift_cache_blocks, 23, 133.447998
lift_cache_blocks, 24, 132.147995
lift_cache_blocks, 25, 132.197998
lift_cache_blocks, 26, 132.139999
lift_cache_blocks, 27, 133.785995
lift_cache_blocks, 28, 132.397003
lift_cache_blocks, 29, 132.436996
lift_cache_blocks, 30, 132.470001
lift_cache_blocks, 31, 132.294006
lift_cache_blocks, 32, 132.389008
lift_cache_blocks, 33, 132.494995
lift_cache_blocks, 34, 132.365997
lift_cache_blocks, 35, 132.389008
lift_cache_blocks, 36, 132.431000
lift_cache_blocks, 37, 132.406006
lift_cache_blocks, 38, 132.380005
lift_cache_blocks, 39, 133.716995
lift_cache_blocks, 40, 132.477005
lift_cache_blocks, 41, 132.496002
lift_cache_blocks, 42, 132.475006
lift_cache_blocks, 43, 132.397003
lift_cache_blocks, 44, 132.453003
lift_cache_blocks, 45, 133.804001
lift_cache_blocks, 46, 133.524002
lift_cache_blocks, 47, 132.184006
lift_cache_blocks, 48, 132.233002
lift_cache_blocks, 49, 132.186005
lift_cache_blocks, 50, 132.199005
lift_cache_blocks, 51, 131.598007
lift_cache_blocks, 52, 131.526993
lift_cache_blocks, 53, 131.481003
lift_cache_blocks, 54, 131.464996
lift_cache_blocks, 55, 131.483994
lift_cache_blocks, 56, 131.490997
lift_cache_blocks, 57, 131.475006
lift_cache_blocks, 58, 131.494003
lift_cache_blocks, 59, 131.626007
lift_cache_blocks, 60, 132.776993
lift_cache_blocks, 61, 132.677002
lift_cache_blocks, 62, 131.354996
lift_cache_blocks, 63, 131.386993
lift_cache_blocks, 64, 131.356995
lift_cache_blocks, 65, 131.360992
lift_cache_blocks, 66, 131.360992
lift_cache_blocks, 67, 131.373001
lift_cache_blocks, 68, 131.419998
lift_cache_blocks, 69, 131.322006
lift_cache_blocks, 70, 131.330994
lift_cache_blocks, 71, 132.934006
lift_cache_blocks, 72, 132.852997
lift_cache_blocks, 73, 132.776001
lift_cache_blocks, 74, 131.479996
lift_cache_blocks, 75, 131.459000
lift_cache_blocks, 76, 131.501999
lift_cache_blocks, 77, 132.759995
lift_cache_blocks, 78, 132.617004
lift_cache_blocks, 79, 131.367004
lift_cache_blocks, 80, 132.720993
lift_cache_blocks, 81, 131.477997
lift_cache_blocks, 82, 132.949005
lift_cache_blocks, 83, 132.899002
lift_cache_blocks, 84, 132.751999
lift_cache_blocks, 85, 131.457993
lift_cache_blocks, 86, 131.475006
lift_cache_blocks, 87, 131.451004
lift_cache_blocks, 88, 131.460999
lift_cache_blocks, 89, 131.453003
lift_cache_blocks, 90, 131.485001
lift_cache_blocks, 91, 132.709000
lift_cache_blocks, 92, 131.362000
lift_cache_blocks, 93, 131.522003
lift_cache_blocks, 94, 132.634995
lift_cache_blocks, 95, 131.354996
lift_cache_blocks, 96, 132.750000
lift_cache_blocks, 97, 131.550995
lift_cache_blocks, 98, 131.574005
lift_cache_blocks, 99, 131.442993


==> tvm/old_results/4670K/gcc/lift_default.csv <==
name, iteration, runtime
lift_default, 0, 1452.369995
lift_default, 1, 1451.807983
lift_default, 2, 1451.853027
lift_default, 3, 1451.715942
lift_default, 4, 1451.489990
lift_default, 5, 1451.545044
lift_default, 6, 1452.156982
lift_default, 7, 1451.883057
lift_default, 8, 1451.614014
lift_default, 9, 1451.906982
lift_default, 10, 1451.972046
lift_default, 11, 1452.181030
lift_default, 12, 1451.822021
lift_default, 13, 1451.977051
lift_default, 14, 1451.722046
lift_default, 15, 1451.358032
lift_default, 16, 1451.650024
lift_default, 17, 1451.868042
lift_default, 18, 1451.609985
lift_default, 19, 1451.707031
lift_default, 20, 1451.859985
lift_default, 21, 1451.769043
lift_default, 22, 1451.563965
lift_default, 23, 1451.595947
lift_default, 24, 1451.989014
lift_default, 25, 1451.737061
lift_default, 26, 1451.712036
lift_default, 27, 1451.765991
lift_default, 28, 1452.030029
lift_default, 29, 1451.860962
lift_default, 30, 1451.510986
lift_default, 31, 1452.038940
lift_default, 32, 1451.758057
lift_default, 33, 1451.902954
lift_default, 34, 1451.640991
lift_default, 35, 1451.709961
lift_default, 36, 1451.880005
lift_default, 37, 1451.650024
lift_default, 38, 1451.593994
lift_default, 39, 1452.036987
lift_default, 40, 1451.798950
lift_default, 41, 1451.489990
lift_default, 42, 1451.765991
lift_default, 43, 1451.739990
lift_default, 44, 1451.360962
lift_default, 45, 1451.608032
lift_default, 46, 1451.550049
lift_default, 47, 1451.685059
lift_default, 48, 1451.935059
lift_default, 49, 1451.886963
lift_default, 50, 1451.797974
lift_default, 51, 1514.808960
lift_default, 52, 1513.875977
lift_default, 53, 1513.656982
lift_default, 54, 1513.944946
lift_default, 55, 1513.704956
lift_default, 56, 1513.963013
lift_default, 57, 1513.994019
lift_default, 58, 1514.026001
lift_default, 59, 1514.000000
lift_default, 60, 1513.949951
lift_default, 61, 1513.978027
lift_default, 62, 1513.661987
lift_default, 63, 1513.869019
lift_default, 64, 1513.725952
lift_default, 65, 1513.681030
lift_default, 66, 1513.959961
lift_default, 67, 1513.650024
lift_default, 68, 1513.901001
lift_default, 69, 1514.079956
lift_default, 70, 1513.760010
lift_default, 71, 1513.600952
lift_default, 72, 1514.343994
lift_default, 73, 1513.473022
lift_default, 74, 1513.468018
lift_default, 75, 1513.281006
lift_default, 76, 1513.366943
lift_default, 77, 1513.793945
lift_default, 78, 1513.655029
lift_default, 79, 1513.881958
lift_default, 80, 1513.545044
lift_default, 81, 1513.496948
lift_default, 82, 1513.149048
lift_default, 83, 1513.639038
lift_default, 84, 1513.402954
lift_default, 85, 1513.912964
lift_default, 86, 1513.916016
lift_default, 87, 1513.451050
lift_default, 88, 1513.696045
lift_default, 89, 1514.058960
lift_default, 90, 1513.608032
lift_default, 91, 1514.234009
lift_default, 92, 1513.718018
lift_default, 93, 1513.553955
lift_default, 94, 1513.770020
lift_default, 95, 1513.802979
lift_default, 96, 1513.607056
lift_default, 97, 1513.609009
lift_default, 98, 1513.874023
lift_default, 99, 1513.831055


==> tvm/old_results/4670K/gcc/lift_loop_permutation.csv <==
name, iteration, runtime
lift_loop_permutation, 0, 113.509003
lift_loop_permutation, 1, 112.587997
lift_loop_permutation, 2, 112.480003
lift_loop_permutation, 3, 112.450996
lift_loop_permutation, 4, 112.473000
lift_loop_permutation, 5, 112.586998
lift_loop_permutation, 6, 112.475998
lift_loop_permutation, 7, 112.502998
lift_loop_permutation, 8, 112.469002
lift_loop_permutation, 9, 112.497002
lift_loop_permutation, 10, 113.376999
lift_loop_permutation, 11, 112.634003
lift_loop_permutation, 12, 112.475998
lift_loop_permutation, 13, 112.550003
lift_loop_permutation, 14, 112.553001
lift_loop_permutation, 15, 112.586998
lift_loop_permutation, 16, 112.535004
lift_loop_permutation, 17, 112.366997
lift_loop_permutation, 18, 112.454002
lift_loop_permutation, 19, 112.612999
lift_loop_permutation, 20, 112.436996
lift_loop_permutation, 21, 112.386002
lift_loop_permutation, 22, 112.436996
lift_loop_permutation, 23, 112.509003
lift_loop_permutation, 24, 113.431000
lift_loop_permutation, 25, 112.559998
lift_loop_permutation, 26, 112.464996
lift_loop_permutation, 27, 112.439003
lift_loop_permutation, 28, 112.529999
lift_loop_permutation, 29, 112.433998
lift_loop_permutation, 30, 112.477997
lift_loop_permutation, 31, 112.365997
lift_loop_permutation, 32, 112.403000
lift_loop_permutation, 33, 112.488998
lift_loop_permutation, 34, 112.488998
lift_loop_permutation, 35, 112.434998
lift_loop_permutation, 36, 112.436996
lift_loop_permutation, 37, 113.160004
lift_loop_permutation, 38, 112.586998
lift_loop_permutation, 39, 112.472000
lift_loop_permutation, 40, 112.518997
lift_loop_permutation, 41, 112.508003
lift_loop_permutation, 42, 112.380997
lift_loop_permutation, 43, 112.403000
lift_loop_permutation, 44, 112.467003
lift_loop_permutation, 45, 112.653000
lift_loop_permutation, 46, 112.444000
lift_loop_permutation, 47, 112.443001
lift_loop_permutation, 48, 112.399002
lift_loop_permutation, 49, 112.410004
lift_loop_permutation, 50, 113.119003
lift_loop_permutation, 51, 112.655998
lift_loop_permutation, 52, 112.563004
lift_loop_permutation, 53, 112.459000
lift_loop_permutation, 54, 116.272003
lift_loop_permutation, 55, 115.542000
lift_loop_permutation, 56, 115.392998
lift_loop_permutation, 57, 115.339996
lift_loop_permutation, 58, 115.431999
lift_loop_permutation, 59, 115.292999
lift_loop_permutation, 60, 115.349998
lift_loop_permutation, 61, 116.366997
lift_loop_permutation, 62, 115.474998
lift_loop_permutation, 63, 115.402000
lift_loop_permutation, 64, 115.511002
lift_loop_permutation, 65, 115.403999
lift_loop_permutation, 66, 115.342003
lift_loop_permutation, 67, 115.307999
lift_loop_permutation, 68, 115.286003
lift_loop_permutation, 69, 115.439003
lift_loop_permutation, 70, 115.362999
lift_loop_permutation, 71, 115.313004
lift_loop_permutation, 72, 115.375000
lift_loop_permutation, 73, 115.290001
lift_loop_permutation, 74, 116.275002
lift_loop_permutation, 75, 115.511002
lift_loop_permutation, 76, 115.391998
lift_loop_permutation, 77, 115.314003
lift_loop_permutation, 78, 115.375999
lift_loop_permutation, 79, 115.355003
lift_loop_permutation, 80, 115.344002
lift_loop_permutation, 81, 115.306000
lift_loop_permutation, 82, 115.513000
lift_loop_permutation, 83, 115.310997
lift_loop_permutation, 84, 115.311996
lift_loop_permutation, 85, 115.322998
lift_loop_permutation, 86, 115.314003
lift_loop_permutation, 87, 116.294998
lift_loop_permutation, 88, 115.532997
lift_loop_permutation, 89, 115.362000
lift_loop_permutation, 90, 115.362999
lift_loop_permutation, 91, 115.257004
lift_loop_permutation, 92, 115.320000
lift_loop_permutation, 93, 115.322998
lift_loop_permutation, 94, 115.305000
lift_loop_permutation, 95, 115.357002
lift_loop_permutation, 96, 115.288002
lift_loop_permutation, 97, 115.330002
lift_loop_permutation, 98, 115.278999
lift_loop_permutation, 99, 115.349998


==> tvm/old_results/4670K/gcc/lift_parallel.csv <==
name, iteration, runtime
lift_parallel, 0, 25.952000
lift_parallel, 1, 25.795000
lift_parallel, 2, 25.844000
lift_parallel, 3, 25.858000
lift_parallel, 4, 25.839001
lift_parallel, 5, 25.747000
lift_parallel, 6, 25.768999
lift_parallel, 7, 25.747999
lift_parallel, 8, 25.770000
lift_parallel, 9, 25.745001
lift_parallel, 10, 25.747000
lift_parallel, 11, 25.771000
lift_parallel, 12, 25.771999
lift_parallel, 13, 25.759001
lift_parallel, 14, 25.739000
lift_parallel, 15, 25.804001
lift_parallel, 16, 25.738001
lift_parallel, 17, 25.759001
lift_parallel, 18, 25.764000
lift_parallel, 19, 25.785999
lift_parallel, 20, 25.757000
lift_parallel, 21, 28.340000
lift_parallel, 22, 25.780001
lift_parallel, 23, 25.749001
lift_parallel, 24, 25.729000
lift_parallel, 25, 25.802999
lift_parallel, 26, 25.768000
lift_parallel, 27, 25.785000
lift_parallel, 28, 25.742001
lift_parallel, 29, 25.735001
lift_parallel, 30, 25.729000
lift_parallel, 31, 25.785000
lift_parallel, 32, 25.763000
lift_parallel, 33, 25.747000
lift_parallel, 34, 25.730000
lift_parallel, 35, 25.752001
lift_parallel, 36, 25.738001
lift_parallel, 37, 25.723000
lift_parallel, 38, 25.738001
lift_parallel, 39, 25.768999
lift_parallel, 40, 25.757000
lift_parallel, 41, 25.783001
lift_parallel, 42, 25.743000
lift_parallel, 43, 25.839001
lift_parallel, 44, 25.771999
lift_parallel, 45, 25.867001
lift_parallel, 46, 25.795000
lift_parallel, 47, 25.857000
lift_parallel, 48, 25.795000
lift_parallel, 49, 25.802999
lift_parallel, 50, 25.815001
lift_parallel, 51, 25.969000
lift_parallel, 52, 25.888000
lift_parallel, 53, 25.893000
lift_parallel, 54, 25.898001
lift_parallel, 55, 25.885000
lift_parallel, 56, 25.837000
lift_parallel, 57, 25.837999
lift_parallel, 58, 25.844999
lift_parallel, 59, 25.839001
lift_parallel, 60, 25.819000
lift_parallel, 61, 25.825001
lift_parallel, 62, 25.833000
lift_parallel, 63, 25.832001
lift_parallel, 64, 25.850000
lift_parallel, 65, 25.837000
lift_parallel, 66, 25.830000
lift_parallel, 67, 25.832001
lift_parallel, 68, 25.834000
lift_parallel, 69, 25.833000
lift_parallel, 70, 25.834999
lift_parallel, 71, 25.832001
lift_parallel, 72, 25.836000
lift_parallel, 73, 25.837999
lift_parallel, 74, 25.837999
lift_parallel, 75, 25.839001
lift_parallel, 76, 28.450001
lift_parallel, 77, 25.820000
lift_parallel, 78, 25.844000
lift_parallel, 79, 25.830999
lift_parallel, 80, 25.826000
lift_parallel, 81, 25.833000
lift_parallel, 82, 25.827999
lift_parallel, 83, 25.844000
lift_parallel, 84, 25.829000
lift_parallel, 85, 25.834999
lift_parallel, 86, 25.825001
lift_parallel, 87, 25.853001
lift_parallel, 88, 25.870001
lift_parallel, 89, 25.827999
lift_parallel, 90, 25.832001
lift_parallel, 91, 25.830000
lift_parallel, 92, 25.896999
lift_parallel, 93, 25.896999
lift_parallel, 94, 25.889999
lift_parallel, 95, 25.888000
lift_parallel, 96, 25.868999
lift_parallel, 97, 25.893999
lift_parallel, 98, 25.886999
lift_parallel, 99, 25.843000


==> tvm/old_results/4670K/gcc/lift_vectorize.csv <==
name, iteration, runtime
lift_vectorize, 0, 175.488998
lift_vectorize, 1, 172.660004
lift_vectorize, 2, 172.477997
lift_vectorize, 3, 172.660004
lift_vectorize, 4, 172.604996
lift_vectorize, 5, 172.440994
lift_vectorize, 6, 172.401001
lift_vectorize, 7, 172.501999
lift_vectorize, 8, 172.352005
lift_vectorize, 9, 173.544998
lift_vectorize, 10, 172.483994
lift_vectorize, 11, 172.406998
lift_vectorize, 12, 172.550995
lift_vectorize, 13, 172.520996
lift_vectorize, 14, 172.460007
lift_vectorize, 15, 172.412003
lift_vectorize, 16, 172.427002
lift_vectorize, 17, 172.485001
lift_vectorize, 18, 173.710007
lift_vectorize, 19, 172.522003
lift_vectorize, 20, 172.628998
lift_vectorize, 21, 172.498001
lift_vectorize, 22, 172.569000
lift_vectorize, 23, 172.432999
lift_vectorize, 24, 172.490005
lift_vectorize, 25, 172.554001
lift_vectorize, 26, 173.498001
lift_vectorize, 27, 172.675995
lift_vectorize, 28, 172.404999
lift_vectorize, 29, 172.382004
lift_vectorize, 30, 172.522003
lift_vectorize, 31, 172.559006
lift_vectorize, 32, 172.501999
lift_vectorize, 33, 172.365997
lift_vectorize, 34, 172.613998
lift_vectorize, 35, 173.613998
lift_vectorize, 36, 172.479996
lift_vectorize, 37, 172.496994
lift_vectorize, 38, 172.561996
lift_vectorize, 39, 172.529999
lift_vectorize, 40, 172.498001
lift_vectorize, 41, 172.356003
lift_vectorize, 42, 172.565994
lift_vectorize, 43, 172.466003
lift_vectorize, 44, 173.378006
lift_vectorize, 45, 172.595001
lift_vectorize, 46, 172.587006
lift_vectorize, 47, 172.492004
lift_vectorize, 48, 172.419006
lift_vectorize, 49, 172.432999
lift_vectorize, 50, 172.328995
lift_vectorize, 51, 172.567993
lift_vectorize, 52, 173.300003
lift_vectorize, 53, 176.996002
lift_vectorize, 54, 174.044006
lift_vectorize, 55, 174.751999
lift_vectorize, 56, 173.796005
lift_vectorize, 57, 173.770004
lift_vectorize, 58, 174.005005
lift_vectorize, 59, 173.953003
lift_vectorize, 60, 173.889999
lift_vectorize, 61, 173.811996
lift_vectorize, 62, 175.074997
lift_vectorize, 63, 173.817001
lift_vectorize, 64, 173.703995
lift_vectorize, 65, 173.817001
lift_vectorize, 66, 173.800995
lift_vectorize, 67, 173.744995
lift_vectorize, 68, 173.873993
lift_vectorize, 69, 173.891998
lift_vectorize, 70, 175.184006
lift_vectorize, 71, 173.908997
lift_vectorize, 72, 173.800995
lift_vectorize, 73, 173.791000
lift_vectorize, 74, 173.850998
lift_vectorize, 75, 173.798004
lift_vectorize, 76, 173.850006
lift_vectorize, 77, 173.789993
lift_vectorize, 78, 173.716003
lift_vectorize, 79, 174.910995
lift_vectorize, 80, 173.895004
lift_vectorize, 81, 173.798996
lift_vectorize, 82, 174.121002
lift_vectorize, 83, 173.694000
lift_vectorize, 84, 173.712006
lift_vectorize, 85, 173.725006
lift_vectorize, 86, 173.742996
lift_vectorize, 87, 174.132996
lift_vectorize, 88, 175.065994
lift_vectorize, 89, 173.847000
lift_vectorize, 90, 173.826004
lift_vectorize, 91, 173.776001
lift_vectorize, 92, 173.897003
lift_vectorize, 93, 173.811996
lift_vectorize, 94, 173.806000
lift_vectorize, 95, 173.964005
lift_vectorize, 96, 175.020996
lift_vectorize, 97, 173.862000
lift_vectorize, 98, 173.830994
lift_vectorize, 99, 173.748993


==> tvm/old_results/4670K/meta.txt <==
compiler: clang -Ofast -ffast-math -fopenmp
compiler: gcc -Ofast -ffast-math -fopenmp
iterations: 100
cpu: i5-4670k @3.4GHz 



==> tvm/old_results/4670K/runs_clang_Ofast_old/lift_array_packing.csv <==
name, iteration, runtime
lift_array_packing, 0, 120.882004
lift_array_packing, 1, 120.828003
lift_array_packing, 2, 121.870003
lift_array_packing, 3, 121.839996
lift_array_packing, 4, 121.786003
lift_array_packing, 5, 121.876999
lift_array_packing, 6, 121.806999
lift_array_packing, 7, 121.933998
lift_array_packing, 8, 121.815002
lift_array_packing, 9, 121.786003
lift_array_packing, 10, 121.792999
lift_array_packing, 11, 121.813004
lift_array_packing, 12, 121.797997
lift_array_packing, 13, 121.790001
lift_array_packing, 14, 121.795998
lift_array_packing, 15, 121.898003
lift_array_packing, 16, 121.778000
lift_array_packing, 17, 121.792999
lift_array_packing, 18, 121.903999
lift_array_packing, 19, 121.705002
lift_array_packing, 20, 121.904999
lift_array_packing, 21, 121.738998
lift_array_packing, 22, 121.957001
lift_array_packing, 23, 121.816002
lift_array_packing, 24, 121.851997
lift_array_packing, 25, 121.927002
lift_array_packing, 26, 121.769997
lift_array_packing, 27, 121.920998
lift_array_packing, 28, 121.889000
lift_array_packing, 29, 121.847000
lift_array_packing, 30, 121.870003
lift_array_packing, 31, 121.785004
lift_array_packing, 32, 121.853996
lift_array_packing, 33, 121.952003
lift_array_packing, 34, 121.802002
lift_array_packing, 35, 121.915001
lift_array_packing, 36, 121.875000
lift_array_packing, 37, 122.002998
lift_array_packing, 38, 121.813004
lift_array_packing, 39, 121.720001
lift_array_packing, 40, 121.865997
lift_array_packing, 41, 121.857002
lift_array_packing, 42, 121.875999
lift_array_packing, 43, 121.907997
lift_array_packing, 44, 121.804001
lift_array_packing, 45, 121.865997
lift_array_packing, 46, 121.801003
lift_array_packing, 47, 121.833000
lift_array_packing, 48, 121.898003
lift_array_packing, 49, 121.782997
lift_array_packing, 50, 121.808998
lift_array_packing, 51, 121.781998
lift_array_packing, 52, 121.815002
lift_array_packing, 53, 121.834000
lift_array_packing, 54, 121.768997
lift_array_packing, 55, 121.834999
lift_array_packing, 56, 121.755997
lift_array_packing, 57, 121.876999
lift_array_packing, 58, 121.778999
lift_array_packing, 59, 121.834999
lift_array_packing, 60, 121.942001
lift_array_packing, 61, 121.799004
lift_array_packing, 62, 121.760002
lift_array_packing, 63, 121.735001
lift_array_packing, 64, 121.730003
lift_array_packing, 65, 121.859001
lift_array_packing, 66, 121.850998
lift_array_packing, 67, 121.834999
lift_array_packing, 68, 121.856003
lift_array_packing, 69, 121.808998
lift_array_packing, 70, 121.816002
lift_array_packing, 71, 121.786003
lift_array_packing, 72, 121.804001
lift_array_packing, 73, 121.713997
lift_array_packing, 74, 121.744003
lift_array_packing, 75, 121.852997
lift_array_packing, 76, 121.764000
lift_array_packing, 77, 121.985001
lift_array_packing, 78, 121.773003
lift_array_packing, 79, 121.867996
lift_array_packing, 80, 121.789001
lift_array_packing, 81, 121.823997
lift_array_packing, 82, 122.039001
lift_array_packing, 83, 121.711998
lift_array_packing, 84, 121.803001
lift_array_packing, 85, 121.899002
lift_array_packing, 86, 121.850998
lift_array_packing, 87, 121.913002
lift_array_packing, 88, 121.705002
lift_array_packing, 89, 121.851997
lift_array_packing, 90, 121.799004
lift_array_packing, 91, 121.776001
lift_array_packing, 92, 121.888000
lift_array_packing, 93, 121.810997
lift_array_packing, 94, 121.820999
lift_array_packing, 95, 121.817001
lift_array_packing, 96, 121.790001
lift_array_packing, 97, 121.898003
lift_array_packing, 98, 121.771004
lift_array_packing, 99, 121.888000
lift_array_packing, 100, 121.778000
lift_array_packing, 101, 121.760002
lift_array_packing, 102, 121.824997
lift_array_packing, 103, 121.779999
lift_array_packing, 104, 121.817001
lift_array_packing, 105, 121.849998
lift_array_packing, 106, 121.740997
lift_array_packing, 107, 121.879997
lift_array_packing, 108, 121.794998
lift_array_packing, 109, 121.867996
lift_array_packing, 110, 121.883003
lift_array_packing, 111, 121.760002
lift_array_packing, 112, 121.886002
lift_array_packing, 113, 121.699997
lift_array_packing, 114, 121.712997
lift_array_packing, 115, 121.910004
lift_array_packing, 116, 121.761002
lift_array_packing, 117, 121.917000
lift_array_packing, 118, 121.867996
lift_array_packing, 119, 121.752998
lift_array_packing, 120, 121.848000
lift_array_packing, 121, 121.735001
lift_array_packing, 122, 121.780998
lift_array_packing, 123, 121.707001
lift_array_packing, 124, 121.814003
lift_array_packing, 125, 121.819000
lift_array_packing, 126, 121.814003
lift_array_packing, 127, 121.792000
lift_array_packing, 128, 121.750999
lift_array_packing, 129, 121.938004
lift_array_packing, 130, 121.844002
lift_array_packing, 131, 121.758003
lift_array_packing, 132, 121.915001
lift_array_packing, 133, 121.806999
lift_array_packing, 134, 121.776001
lift_array_packing, 135, 121.811996
lift_array_packing, 136, 121.702003
lift_array_packing, 137, 121.833000
lift_array_packing, 138, 121.811996
lift_array_packing, 139, 121.874001
lift_array_packing, 140, 121.903000
lift_array_packing, 141, 121.816002
lift_array_packing, 142, 121.725998
lift_array_packing, 143, 121.772003
lift_array_packing, 144, 121.802002
lift_array_packing, 145, 121.884003
lift_array_packing, 146, 121.782997
lift_array_packing, 147, 121.902000
lift_array_packing, 148, 121.848000
lift_array_packing, 149, 121.810997
lift_array_packing, 150, 121.805000
lift_array_packing, 151, 121.870003
lift_array_packing, 152, 121.761002
lift_array_packing, 153, 121.769997
lift_array_packing, 154, 121.781998
lift_array_packing, 155, 121.846001
lift_array_packing, 156, 121.769997
lift_array_packing, 157, 121.804001
lift_array_packing, 158, 121.787003
lift_array_packing, 159, 121.855003
lift_array_packing, 160, 121.852997
lift_array_packing, 161, 121.794998
lift_array_packing, 162, 121.855003
lift_array_packing, 163, 121.827003
lift_array_packing, 164, 121.864998
lift_array_packing, 165, 121.887001
lift_array_packing, 166, 121.834000
lift_array_packing, 167, 121.851997
lift_array_packing, 168, 121.889000
lift_array_packing, 169, 121.693001
lift_array_packing, 170, 121.921997
lift_array_packing, 171, 121.858002
lift_array_packing, 172, 121.873001
lift_array_packing, 173, 121.815002
lift_array_packing, 174, 121.777000
lift_array_packing, 175, 121.819000
lift_array_packing, 176, 121.875000
lift_array_packing, 177, 121.738998
lift_array_packing, 178, 121.920998
lift_array_packing, 179, 121.769997
lift_array_packing, 180, 121.818001
lift_array_packing, 181, 121.748001
lift_array_packing, 182, 121.858002
lift_array_packing, 183, 121.692001
lift_array_packing, 184, 121.808998
lift_array_packing, 185, 121.792000
lift_array_packing, 186, 121.788002
lift_array_packing, 187, 121.856003
lift_array_packing, 188, 121.804001
lift_array_packing, 189, 121.940002
lift_array_packing, 190, 121.792000
lift_array_packing, 191, 121.855003
lift_array_packing, 192, 121.846001
lift_array_packing, 193, 121.823997
lift_array_packing, 194, 121.848000
lift_array_packing, 195, 121.814003
lift_array_packing, 196, 121.769997
lift_array_packing, 197, 121.919998
lift_array_packing, 198, 121.813004
lift_array_packing, 199, 121.940002
lift_array_packing, 200, 121.837997
lift_array_packing, 201, 121.889000
lift_array_packing, 202, 121.884003
lift_array_packing, 203, 121.862000
lift_array_packing, 204, 121.906998
lift_array_packing, 205, 121.835999
lift_array_packing, 206, 121.764999
lift_array_packing, 207, 121.786003
lift_array_packing, 208, 121.872002
lift_array_packing, 209, 121.857002
lift_array_packing, 210, 121.899002
lift_array_packing, 211, 121.816002
lift_array_packing, 212, 121.886002
lift_array_packing, 213, 121.726997
lift_array_packing, 214, 121.802002
lift_array_packing, 215, 121.901001
lift_array_packing, 216, 121.765999
lift_array_packing, 217, 121.907997
lift_array_packing, 218, 121.918999
lift_array_packing, 219, 121.751999
lift_array_packing, 220, 121.862000
lift_array_packing, 221, 121.766998
lift_array_packing, 222, 121.853996
lift_array_packing, 223, 121.746002
lift_array_packing, 224, 121.788002
lift_array_packing, 225, 121.842003
lift_array_packing, 226, 121.792999
lift_array_packing, 227, 121.964996
lift_array_packing, 228, 121.676003
lift_array_packing, 229, 121.886002
lift_array_packing, 230, 121.941002
lift_array_packing, 231, 121.806999
lift_array_packing, 232, 121.857002
lift_array_packing, 233, 121.757004
lift_array_packing, 234, 121.835999
lift_array_packing, 235, 121.766998
lift_array_packing, 236, 121.788002
lift_array_packing, 237, 121.845001
lift_array_packing, 238, 121.795998
lift_array_packing, 239, 121.875999
lift_array_packing, 240, 121.800003
lift_array_packing, 241, 121.738998
lift_array_packing, 242, 121.737000
lift_array_packing, 243, 121.852997
lift_array_packing, 244, 121.852997
lift_array_packing, 245, 121.862000
lift_array_packing, 246, 121.744003
lift_array_packing, 247, 121.874001
lift_array_packing, 248, 121.778000
lift_array_packing, 249, 121.849998
lift_array_packing, 250, 121.932999
lift_array_packing, 251, 121.796997
lift_array_packing, 252, 121.927002
lift_array_packing, 253, 121.751999
lift_array_packing, 254, 121.832001
lift_array_packing, 255, 121.875000
lift_array_packing, 256, 121.759003
lift_array_packing, 257, 121.792000
lift_array_packing, 258, 121.737999
lift_array_packing, 259, 121.832001
lift_array_packing, 260, 121.858002
lift_array_packing, 261, 121.716003
lift_array_packing, 262, 121.841003
lift_array_packing, 263, 121.706001
lift_array_packing, 264, 121.796997
lift_array_packing, 265, 121.777000
lift_array_packing, 266, 121.730003
lift_array_packing, 267, 121.866997
lift_array_packing, 268, 121.809998
lift_array_packing, 269, 121.959999
lift_array_packing, 270, 121.901001
lift_array_packing, 271, 121.704002
lift_array_packing, 272, 121.862000
lift_array_packing, 273, 121.820999
lift_array_packing, 274, 121.849998
lift_array_packing, 275, 121.811996
lift_array_packing, 276, 121.828003
lift_array_packing, 277, 121.800003
lift_array_packing, 278, 121.780998
lift_array_packing, 279, 121.821999
lift_array_packing, 280, 121.917000
lift_array_packing, 281, 121.792000
lift_array_packing, 282, 121.862999
lift_array_packing, 283, 121.852997
lift_array_packing, 284, 121.822998
lift_array_packing, 285, 121.851997
lift_array_packing, 286, 121.807999
lift_array_packing, 287, 121.858002
lift_array_packing, 288, 121.754997
lift_array_packing, 289, 121.765999
lift_array_packing, 290, 121.888000
lift_array_packing, 291, 121.740997
lift_array_packing, 292, 121.957001
lift_array_packing, 293, 121.786003
lift_array_packing, 294, 121.821999
lift_array_packing, 295, 121.917999
lift_array_packing, 296, 121.803001
lift_array_packing, 297, 121.927002
lift_array_packing, 298, 121.759003
lift_array_packing, 299, 121.836998
lift_array_packing, 300, 121.818001
lift_array_packing, 301, 121.848000
lift_array_packing, 302, 121.838997
lift_array_packing, 303, 121.779999
lift_array_packing, 304, 121.838997
lift_array_packing, 305, 121.809998
lift_array_packing, 306, 121.741997
lift_array_packing, 307, 121.834999
lift_array_packing, 308, 121.825996
lift_array_packing, 309, 121.751999
lift_array_packing, 310, 121.769997
lift_array_packing, 311, 121.834000
lift_array_packing, 312, 121.773003
lift_array_packing, 313, 121.819000
lift_array_packing, 314, 121.843002
lift_array_packing, 315, 121.800003
lift_array_packing, 316, 121.806999
lift_array_packing, 317, 121.781998
lift_array_packing, 318, 121.833000
lift_array_packing, 319, 121.813004
lift_array_packing, 320, 121.792000
lift_array_packing, 321, 121.747002
lift_array_packing, 322, 121.878998
lift_array_packing, 323, 121.759003
lift_array_packing, 324, 121.882004
lift_array_packing, 325, 121.832001
lift_array_packing, 326, 121.894997
lift_array_packing, 327, 121.896004
lift_array_packing, 328, 121.767998
lift_array_packing, 329, 121.883003
lift_array_packing, 330, 121.786003
lift_array_packing, 331, 121.844002
lift_array_packing, 332, 121.946999
lift_array_packing, 333, 121.780998
lift_array_packing, 334, 121.925003
lift_array_packing, 335, 121.791000
lift_array_packing, 336, 121.799004
lift_array_packing, 337, 121.889000
lift_array_packing, 338, 121.723000
lift_array_packing, 339, 121.853996
lift_array_packing, 340, 121.761002
lift_array_packing, 341, 121.946999
lift_array_packing, 342, 121.856003
lift_array_packing, 343, 121.865997
lift_array_packing, 344, 121.834999
lift_array_packing, 345, 121.831001
lift_array_packing, 346, 121.851997
lift_array_packing, 347, 121.780998
lift_array_packing, 348, 121.917000
lift_array_packing, 349, 121.855003
lift_array_packing, 350, 121.723999
lift_array_packing, 351, 121.846001
lift_array_packing, 352, 121.953003
lift_array_packing, 353, 121.723999
lift_array_packing, 354, 121.862999
lift_array_packing, 355, 121.817001
lift_array_packing, 356, 121.813004
lift_array_packing, 357, 121.907997
lift_array_packing, 358, 121.684998
lift_array_packing, 359, 121.884003
lift_array_packing, 360, 121.774002
lift_array_packing, 361, 121.746002
lift_array_packing, 362, 121.843002
lift_array_packing, 363, 121.741997
lift_array_packing, 364, 121.730003
lift_array_packing, 365, 121.751999
lift_array_packing, 366, 121.742996
lift_array_packing, 367, 121.858002
lift_array_packing, 368, 121.797997
lift_array_packing, 369, 121.791000
lift_array_packing, 370, 121.705002
lift_array_packing, 371, 121.872002
lift_array_packing, 372, 121.917999
lift_array_packing, 373, 121.990997
lift_array_packing, 374, 121.851997
lift_array_packing, 375, 121.778000
lift_array_packing, 376, 121.896004
lift_array_packing, 377, 121.760002
lift_array_packing, 378, 121.754997
lift_array_packing, 379, 121.843002
lift_array_packing, 380, 121.781998
lift_array_packing, 381, 121.864998
lift_array_packing, 382, 121.917999
lift_array_packing, 383, 121.766998
lift_array_packing, 384, 121.889999
lift_array_packing, 385, 121.760002
lift_array_packing, 386, 121.825996
lift_array_packing, 387, 121.786003
lift_array_packing, 388, 121.857002
lift_array_packing, 389, 121.856003
lift_array_packing, 390, 121.768997
lift_array_packing, 391, 121.767998
lift_array_packing, 392, 121.865997
lift_array_packing, 393, 121.733002
lift_array_packing, 394, 121.905998
lift_array_packing, 395, 121.898003
lift_array_packing, 396, 121.824997
lift_array_packing, 397, 121.846001
lift_array_packing, 398, 121.759003
lift_array_packing, 399, 121.900002
lift_array_packing, 400, 121.783997
lift_array_packing, 401, 121.885002
lift_array_packing, 402, 121.807999
lift_array_packing, 403, 121.714996
lift_array_packing, 404, 121.860001
lift_array_packing, 405, 121.736000
lift_array_packing, 406, 121.884003
lift_array_packing, 407, 121.820000
lift_array_packing, 408, 121.803001
lift_array_packing, 409, 121.921997
lift_array_packing, 410, 121.759003
lift_array_packing, 411, 121.806999
lift_array_packing, 412, 121.927002
lift_array_packing, 413, 121.785004
lift_array_packing, 414, 121.846001
lift_array_packing, 415, 121.734001
lift_array_packing, 416, 121.823997
lift_array_packing, 417, 121.815002
lift_array_packing, 418, 121.748001
lift_array_packing, 419, 121.877998
lift_array_packing, 420, 121.815002
lift_array_packing, 421, 121.862000
lift_array_packing, 422, 121.858002
lift_array_packing, 423, 121.762001
lift_array_packing, 424, 121.843002
lift_array_packing, 425, 121.844002
lift_array_packing, 426, 121.921997
lift_array_packing, 427, 121.889000
lift_array_packing, 428, 121.794998
lift_array_packing, 429, 121.865997
lift_array_packing, 430, 121.703003
lift_array_packing, 431, 121.758003
lift_array_packing, 432, 121.820000
lift_array_packing, 433, 121.773003
lift_array_packing, 434, 121.908997
lift_array_packing, 435, 121.796997
lift_array_packing, 436, 121.783997
lift_array_packing, 437, 121.903999
lift_array_packing, 438, 121.778999
lift_array_packing, 439, 121.859001
lift_array_packing, 440, 121.725998
lift_array_packing, 441, 121.823997
lift_array_packing, 442, 121.780998
lift_array_packing, 443, 121.796997
lift_array_packing, 444, 121.834000
lift_array_packing, 445, 121.751999
lift_array_packing, 446, 121.785004
lift_array_packing, 447, 121.771004
lift_array_packing, 448, 121.733002
lift_array_packing, 449, 121.884003
lift_array_packing, 450, 121.767998
lift_array_packing, 451, 121.863998
lift_array_packing, 452, 121.808998
lift_array_packing, 453, 121.783997
lift_array_packing, 454, 121.773003
lift_array_packing, 455, 121.794998
lift_array_packing, 456, 121.845001
lift_array_packing, 457, 121.785004
lift_array_packing, 458, 121.760002
lift_array_packing, 459, 121.822998
lift_array_packing, 460, 121.724998
lift_array_packing, 461, 121.684998
lift_array_packing, 462, 121.845001
lift_array_packing, 463, 121.730003
lift_array_packing, 464, 121.831001
lift_array_packing, 465, 121.750000
lift_array_packing, 466, 121.772003
lift_array_packing, 467, 121.796997
lift_array_packing, 468, 121.876999
lift_array_packing, 469, 121.806999
lift_array_packing, 470, 121.734001
lift_array_packing, 471, 121.792999
lift_array_packing, 472, 121.842003
lift_array_packing, 473, 121.851997
lift_array_packing, 474, 121.799004
lift_array_packing, 475, 121.684998
lift_array_packing, 476, 121.740997
lift_array_packing, 477, 121.755997
lift_array_packing, 478, 121.726997
lift_array_packing, 479, 121.872002
lift_array_packing, 480, 121.737999
lift_array_packing, 481, 121.730003
lift_array_packing, 482, 121.732002
lift_array_packing, 483, 121.786003
lift_array_packing, 484, 121.823997
lift_array_packing, 485, 121.819000
lift_array_packing, 486, 121.730003
lift_array_packing, 487, 121.842003
lift_array_packing, 488, 121.668999
lift_array_packing, 489, 121.778000
lift_array_packing, 490, 121.738998
lift_array_packing, 491, 121.848000
lift_array_packing, 492, 121.811996
lift_array_packing, 493, 121.835999
lift_array_packing, 494, 121.815002
lift_array_packing, 495, 121.757004
lift_array_packing, 496, 121.792000
lift_array_packing, 497, 121.946999
lift_array_packing, 498, 121.733002
lift_array_packing, 499, 121.831001
lift_array_packing, 500, 121.839996
lift_array_packing, 501, 121.934998
lift_array_packing, 502, 121.849998
lift_array_packing, 503, 121.695999
lift_array_packing, 504, 121.890999
lift_array_packing, 505, 121.749001
lift_array_packing, 506, 121.803001
lift_array_packing, 507, 121.764999
lift_array_packing, 508, 121.771004
lift_array_packing, 509, 121.837997
lift_array_packing, 510, 121.780998
lift_array_packing, 511, 121.760002
lift_array_packing, 512, 121.802002
lift_array_packing, 513, 121.875999
lift_array_packing, 514, 121.985001
lift_array_packing, 515, 121.862999
lift_array_packing, 516, 121.891998
lift_array_packing, 517, 121.905998
lift_array_packing, 518, 121.677002
lift_array_packing, 519, 121.821999
lift_array_packing, 520, 121.841003
lift_array_packing, 521, 121.712997
lift_array_packing, 522, 121.811996
lift_array_packing, 523, 121.751999
lift_array_packing, 524, 121.835999
lift_array_packing, 525, 121.765999
lift_array_packing, 526, 121.861000
lift_array_packing, 527, 121.725998
lift_array_packing, 528, 121.813004
lift_array_packing, 529, 121.882004
lift_array_packing, 530, 121.767998
lift_array_packing, 531, 121.805000
lift_array_packing, 532, 121.926003
lift_array_packing, 533, 121.833000
lift_array_packing, 534, 121.894997
lift_array_packing, 535, 121.779999
lift_array_packing, 536, 121.803001
lift_array_packing, 537, 121.877998
lift_array_packing, 538, 121.794998
lift_array_packing, 539, 121.809998
lift_array_packing, 540, 121.847000
lift_array_packing, 541, 121.817001
lift_array_packing, 542, 121.843002
lift_array_packing, 543, 121.754997
lift_array_packing, 544, 121.865997
lift_array_packing, 545, 121.816002
lift_array_packing, 546, 121.859001
lift_array_packing, 547, 121.880997
lift_array_packing, 548, 121.787003
lift_array_packing, 549, 121.905998
lift_array_packing, 550, 121.735001
lift_array_packing, 551, 121.906998
lift_array_packing, 552, 121.764999
lift_array_packing, 553, 121.801003
lift_array_packing, 554, 121.870003
lift_array_packing, 555, 121.819000
lift_array_packing, 556, 121.928001
lift_array_packing, 557, 121.725998
lift_array_packing, 558, 121.917999
lift_array_packing, 559, 121.920998
lift_array_packing, 560, 121.753998
lift_array_packing, 561, 121.834999
lift_array_packing, 562, 121.799004
lift_array_packing, 563, 121.800003
lift_array_packing, 564, 121.814003
lift_array_packing, 565, 121.955002
lift_array_packing, 566, 121.834999
lift_array_packing, 567, 121.873001
lift_array_packing, 568, 121.822998
lift_array_packing, 569, 121.848000
lift_array_packing, 570, 121.807999
lift_array_packing, 571, 121.846001
lift_array_packing, 572, 121.822998
lift_array_packing, 573, 121.757004
lift_array_packing, 574, 121.935997
lift_array_packing, 575, 121.818001
lift_array_packing, 576, 121.806999
lift_array_packing, 577, 121.750999
lift_array_packing, 578, 121.847000
lift_array_packing, 579, 121.794998
lift_array_packing, 580, 121.803001
lift_array_packing, 581, 121.836998
lift_array_packing, 582, 121.873001
lift_array_packing, 583, 121.884003
lift_array_packing, 584, 121.932999
lift_array_packing, 585, 121.771004
lift_array_packing, 586, 121.848000
lift_array_packing, 587, 121.717003
lift_array_packing, 588, 121.750000
lift_array_packing, 589, 121.936996
lift_array_packing, 590, 121.769997
lift_array_packing, 591, 121.836998
lift_array_packing, 592, 121.782997
lift_array_packing, 593, 121.829002
lift_array_packing, 594, 121.806000
lift_array_packing, 595, 121.709000
lift_array_packing, 596, 121.838997
lift_array_packing, 597, 121.749001
lift_array_packing, 598, 122.042999
lift_array_packing, 599, 121.905998
lift_array_packing, 600, 121.744003
lift_array_packing, 601, 121.922997
lift_array_packing, 602, 121.891998
lift_array_packing, 603, 121.764000
lift_array_packing, 604, 121.886002
lift_array_packing, 605, 121.742996
lift_array_packing, 606, 121.830002
lift_array_packing, 607, 121.753998
lift_array_packing, 608, 121.776001
lift_array_packing, 609, 121.851997
lift_array_packing, 610, 121.734001
lift_array_packing, 611, 121.851997
lift_array_packing, 612, 121.735001
lift_array_packing, 613, 121.749001
lift_array_packing, 614, 121.934998
lift_array_packing, 615, 121.744003
lift_array_packing, 616, 121.796997
lift_array_packing, 617, 121.676003
lift_array_packing, 618, 121.820999
lift_array_packing, 619, 121.844002
lift_array_packing, 620, 121.797997
lift_array_packing, 621, 121.820000
lift_array_packing, 622, 121.730003
lift_array_packing, 623, 121.768997
lift_array_packing, 624, 121.828003
lift_array_packing, 625, 121.720001
lift_array_packing, 626, 121.775002
lift_array_packing, 627, 121.800003
lift_array_packing, 628, 121.738998
lift_array_packing, 629, 121.813004
lift_array_packing, 630, 121.713997
lift_array_packing, 631, 121.873001
lift_array_packing, 632, 121.737999
lift_array_packing, 633, 121.834999
lift_array_packing, 634, 121.925003
lift_array_packing, 635, 121.805000
lift_array_packing, 636, 121.762001
lift_array_packing, 637, 121.867996
lift_array_packing, 638, 121.793999
lift_array_packing, 639, 121.974998
lift_array_packing, 640, 121.803001
lift_array_packing, 641, 121.957001
lift_array_packing, 642, 121.836998
lift_array_packing, 643, 121.787003
lift_array_packing, 644, 121.903000
lift_array_packing, 645, 121.774002
lift_array_packing, 646, 121.873001
lift_array_packing, 647, 121.811996
lift_array_packing, 648, 121.766998
lift_array_packing, 649, 121.845001
lift_array_packing, 650, 121.749001
lift_array_packing, 651, 121.962997
lift_array_packing, 652, 121.785004
lift_array_packing, 653, 121.835999
lift_array_packing, 654, 121.967003
lift_array_packing, 655, 121.737999
lift_array_packing, 656, 121.939003
lift_array_packing, 657, 121.777000
lift_array_packing, 658, 121.877998
lift_array_packing, 659, 121.880997
lift_array_packing, 660, 121.757004
lift_array_packing, 661, 121.900002
lift_array_packing, 662, 121.853996
lift_array_packing, 663, 121.885002
lift_array_packing, 664, 121.941002
lift_array_packing, 665, 121.731003
lift_array_packing, 666, 121.903999
lift_array_packing, 667, 121.832001
lift_array_packing, 668, 121.918999
lift_array_packing, 669, 121.862999
lift_array_packing, 670, 121.810997
lift_array_packing, 671, 121.914001
lift_array_packing, 672, 121.982002
lift_array_packing, 673, 121.791000
lift_array_packing, 674, 121.800003
lift_array_packing, 675, 121.897003
lift_array_packing, 676, 121.827003
lift_array_packing, 677, 121.848000
lift_array_packing, 678, 121.834999
lift_array_packing, 679, 121.861000
lift_array_packing, 680, 121.779999
lift_array_packing, 681, 121.794998
lift_array_packing, 682, 121.796997
lift_array_packing, 683, 121.811996
lift_array_packing, 684, 121.889000
lift_array_packing, 685, 121.777000
lift_array_packing, 686, 121.829002
lift_array_packing, 687, 121.889000
lift_array_packing, 688, 121.894997
lift_array_packing, 689, 121.915001
lift_array_packing, 690, 121.878998
lift_array_packing, 691, 121.823997
lift_array_packing, 692, 121.830002
lift_array_packing, 693, 121.848000
lift_array_packing, 694, 121.880997
lift_array_packing, 695, 121.759003
lift_array_packing, 696, 121.874001
lift_array_packing, 697, 121.735001
lift_array_packing, 698, 121.795998
lift_array_packing, 699, 121.799004
lift_array_packing, 700, 121.821999
lift_array_packing, 701, 121.860001
lift_array_packing, 702, 121.755997
lift_array_packing, 703, 121.810997
lift_array_packing, 704, 121.791000
lift_array_packing, 705, 121.882004
lift_array_packing, 706, 121.779999
lift_array_packing, 707, 121.893997
lift_array_packing, 708, 121.825996
lift_array_packing, 709, 121.786003
lift_array_packing, 710, 121.946999
lift_array_packing, 711, 121.804001
lift_array_packing, 712, 121.821999
lift_array_packing, 713, 121.737999
lift_array_packing, 714, 121.902000
lift_array_packing, 715, 121.896004
lift_array_packing, 716, 121.780998
lift_array_packing, 717, 121.891998
lift_array_packing, 718, 121.807999
lift_array_packing, 719, 121.892998
lift_array_packing, 720, 121.896004
lift_array_packing, 721, 121.902000
lift_array_packing, 722, 121.915001
lift_array_packing, 723, 121.950996
lift_array_packing, 724, 121.962997
lift_array_packing, 725, 121.848999
lift_array_packing, 726, 121.884003
lift_array_packing, 727, 121.709000
lift_array_packing, 728, 121.852997
lift_array_packing, 729, 121.799004
lift_array_packing, 730, 121.908997
lift_array_packing, 731, 121.894997
lift_array_packing, 732, 121.750999
lift_array_packing, 733, 121.841003
lift_array_packing, 734, 121.921997
lift_array_packing, 735, 121.804001
lift_array_packing, 736, 121.773003
lift_array_packing, 737, 121.960999
lift_array_packing, 738, 121.904999
lift_array_packing, 739, 121.816002
lift_array_packing, 740, 121.792000
lift_array_packing, 741, 121.910004
lift_array_packing, 742, 121.889999
lift_array_packing, 743, 121.734001
lift_array_packing, 744, 121.838997
lift_array_packing, 745, 121.781998
lift_array_packing, 746, 121.818001
lift_array_packing, 747, 121.874001
lift_array_packing, 748, 121.819000
lift_array_packing, 749, 121.940002
lift_array_packing, 750, 121.783997
lift_array_packing, 751, 121.907997
lift_array_packing, 752, 121.799004
lift_array_packing, 753, 121.817001
lift_array_packing, 754, 121.904999
lift_array_packing, 755, 121.787003
lift_array_packing, 756, 121.878998
lift_array_packing, 757, 121.774002
lift_array_packing, 758, 121.836998
lift_array_packing, 759, 121.862000
lift_array_packing, 760, 121.837997
lift_array_packing, 761, 121.889999
lift_array_packing, 762, 121.831001
lift_array_packing, 763, 121.786003
lift_array_packing, 764, 121.953003
lift_array_packing, 765, 121.764000
lift_array_packing, 766, 121.850998
lift_array_packing, 767, 121.843002
lift_array_packing, 768, 121.783997
lift_array_packing, 769, 121.888000
lift_array_packing, 770, 121.799004
lift_array_packing, 771, 121.765999
lift_array_packing, 772, 121.738998
lift_array_packing, 773, 121.819000
lift_array_packing, 774, 121.737000
lift_array_packing, 775, 121.835999
lift_array_packing, 776, 121.739998
lift_array_packing, 777, 121.938004
lift_array_packing, 778, 121.748001
lift_array_packing, 779, 121.807999
lift_array_packing, 780, 121.735001
lift_array_packing, 781, 121.848999
lift_array_packing, 782, 121.816002
lift_array_packing, 783, 121.734001
lift_array_packing, 784, 121.879997
lift_array_packing, 785, 121.734001
lift_array_packing, 786, 121.864998
lift_array_packing, 787, 121.768997
lift_array_packing, 788, 121.939003
lift_array_packing, 789, 121.792000
lift_array_packing, 790, 121.822998
lift_array_packing, 791, 121.864998
lift_array_packing, 792, 121.772003
lift_array_packing, 793, 121.806000
lift_array_packing, 794, 121.814003
lift_array_packing, 795, 121.906998
lift_array_packing, 796, 121.843002
lift_array_packing, 797, 121.777000
lift_array_packing, 798, 121.814003
lift_array_packing, 799, 121.775002
lift_array_packing, 800, 121.742996
lift_array_packing, 801, 121.869003
lift_array_packing, 802, 121.664001
lift_array_packing, 803, 121.855003
lift_array_packing, 804, 121.694000
lift_array_packing, 805, 121.752998
lift_array_packing, 806, 121.764999
lift_array_packing, 807, 121.762001
lift_array_packing, 808, 121.871002
lift_array_packing, 809, 121.722000
lift_array_packing, 810, 121.692001
lift_array_packing, 811, 121.862999
lift_array_packing, 812, 121.779999
lift_array_packing, 813, 121.929001
lift_array_packing, 814, 121.776001
lift_array_packing, 815, 121.758003
lift_array_packing, 816, 121.884003
lift_array_packing, 817, 121.797997
lift_array_packing, 818, 121.839996
lift_array_packing, 819, 121.749001
lift_array_packing, 820, 121.894997
lift_array_packing, 821, 121.974998
lift_array_packing, 822, 121.911003
lift_array_packing, 823, 121.964996
lift_array_packing, 824, 121.804001
lift_array_packing, 825, 121.823997
lift_array_packing, 826, 121.929001
lift_array_packing, 827, 121.697998
lift_array_packing, 828, 121.862000
lift_array_packing, 829, 121.791000
lift_array_packing, 830, 121.871002
lift_array_packing, 831, 121.809998
lift_array_packing, 832, 121.806000
lift_array_packing, 833, 121.887001
lift_array_packing, 834, 121.765999
lift_array_packing, 835, 121.787003
lift_array_packing, 836, 121.852997
lift_array_packing, 837, 121.796997
lift_array_packing, 838, 121.802002
lift_array_packing, 839, 121.780998
lift_array_packing, 840, 121.677002
lift_array_packing, 841, 121.829002
lift_array_packing, 842, 121.820999
lift_array_packing, 843, 121.808998
lift_array_packing, 844, 121.724998
lift_array_packing, 845, 121.726997
lift_array_packing, 846, 121.920998
lift_array_packing, 847, 121.862000
lift_array_packing, 848, 121.795998
lift_array_packing, 849, 121.831001
lift_array_packing, 850, 121.724998
lift_array_packing, 851, 121.820999
lift_array_packing, 852, 121.835999
lift_array_packing, 853, 121.956001
lift_array_packing, 854, 121.789001
lift_array_packing, 855, 121.731003
lift_array_packing, 856, 121.891998
lift_array_packing, 857, 121.804001
lift_array_packing, 858, 121.908997
lift_array_packing, 859, 121.759003
lift_array_packing, 860, 121.736000
lift_array_packing, 861, 121.889000
lift_array_packing, 862, 121.806999
lift_array_packing, 863, 121.845001
lift_array_packing, 864, 121.884003
lift_array_packing, 865, 121.930000
lift_array_packing, 866, 121.823997
lift_array_packing, 867, 121.799004
lift_array_packing, 868, 121.820999
lift_array_packing, 869, 121.831001
lift_array_packing, 870, 121.795998
lift_array_packing, 871, 121.776001
lift_array_packing, 872, 121.821999
lift_array_packing, 873, 121.820999
lift_array_packing, 874, 121.792999
lift_array_packing, 875, 123.258003
lift_array_packing, 876, 123.651001
lift_array_packing, 877, 123.532997
lift_array_packing, 878, 126.136002
lift_array_packing, 879, 127.936996
lift_array_packing, 880, 125.533997
lift_array_packing, 881, 124.874001
lift_array_packing, 882, 124.066002
lift_array_packing, 883, 122.011002
lift_array_packing, 884, 121.943001
lift_array_packing, 885, 121.921997
lift_array_packing, 886, 121.984001
lift_array_packing, 887, 121.848999
lift_array_packing, 888, 121.860001
lift_array_packing, 889, 121.918999
lift_array_packing, 890, 121.778000
lift_array_packing, 891, 121.964996
lift_array_packing, 892, 121.852997
lift_array_packing, 893, 121.890999
lift_array_packing, 894, 121.851997
lift_array_packing, 895, 121.794998
lift_array_packing, 896, 121.855003
lift_array_packing, 897, 121.791000
lift_array_packing, 898, 121.768997
lift_array_packing, 899, 121.859001
lift_array_packing, 900, 121.779999
lift_array_packing, 901, 121.884003
lift_array_packing, 902, 121.848000
lift_array_packing, 903, 121.803001
lift_array_packing, 904, 121.876999
lift_array_packing, 905, 121.785004
lift_array_packing, 906, 121.973999
lift_array_packing, 907, 121.821999
lift_array_packing, 908, 121.869003
lift_array_packing, 909, 121.916000
lift_array_packing, 910, 121.876999
lift_array_packing, 911, 121.862999
lift_array_packing, 912, 121.807999
lift_array_packing, 913, 121.819000
lift_array_packing, 914, 121.833000
lift_array_packing, 915, 121.813004
lift_array_packing, 916, 121.961998
lift_array_packing, 917, 121.865997
lift_array_packing, 918, 121.875999
lift_array_packing, 919, 121.987000
lift_array_packing, 920, 121.781998
lift_array_packing, 921, 121.921997
lift_array_packing, 922, 121.844002
lift_array_packing, 923, 121.862999
lift_array_packing, 924, 121.885002
lift_array_packing, 925, 121.766998
lift_array_packing, 926, 121.970001
lift_array_packing, 927, 121.748001
lift_array_packing, 928, 121.931000
lift_array_packing, 929, 121.978996
lift_array_packing, 930, 121.813004
lift_array_packing, 931, 121.851997
lift_array_packing, 932, 121.680000
lift_array_packing, 933, 121.828003
lift_array_packing, 934, 121.918999
lift_array_packing, 935, 121.793999
lift_array_packing, 936, 122.028999
lift_array_packing, 937, 121.749001
lift_array_packing, 938, 121.859001
lift_array_packing, 939, 122.000000
lift_array_packing, 940, 121.709999
lift_array_packing, 941, 121.789001
lift_array_packing, 942, 121.685997
lift_array_packing, 943, 121.889000
lift_array_packing, 944, 121.889999
lift_array_packing, 945, 121.724998
lift_array_packing, 946, 121.795998
lift_array_packing, 947, 121.813004
lift_array_packing, 948, 121.742996
lift_array_packing, 949, 121.887001
lift_array_packing, 950, 121.864998
lift_array_packing, 951, 121.899002
lift_array_packing, 952, 121.973000
lift_array_packing, 953, 121.780998
lift_array_packing, 954, 121.795998
lift_array_packing, 955, 121.718002
lift_array_packing, 956, 121.811996
lift_array_packing, 957, 121.774002
lift_array_packing, 958, 121.980003
lift_array_packing, 959, 121.822998
lift_array_packing, 960, 121.779999
lift_array_packing, 961, 121.889999
lift_array_packing, 962, 121.643997
lift_array_packing, 963, 121.846001
lift_array_packing, 964, 121.801003
lift_array_packing, 965, 121.664001
lift_array_packing, 966, 121.901001
lift_array_packing, 967, 121.791000
lift_array_packing, 968, 121.842003
lift_array_packing, 969, 121.873001
lift_array_packing, 970, 121.780998
lift_array_packing, 971, 121.932999
lift_array_packing, 972, 121.749001
lift_array_packing, 973, 121.963997
lift_array_packing, 974, 121.741997
lift_array_packing, 975, 121.802002
lift_array_packing, 976, 121.890999
lift_array_packing, 977, 121.718002
lift_array_packing, 978, 121.772003
lift_array_packing, 979, 121.707001
lift_array_packing, 980, 121.811996
lift_array_packing, 981, 121.764999
lift_array_packing, 982, 121.850998
lift_array_packing, 983, 121.830002
lift_array_packing, 984, 121.809998
lift_array_packing, 985, 121.867996
lift_array_packing, 986, 121.827003
lift_array_packing, 987, 121.817001
lift_array_packing, 988, 121.842003
lift_array_packing, 989, 121.746002
lift_array_packing, 990, 121.697998
lift_array_packing, 991, 121.918999
lift_array_packing, 992, 121.735001
lift_array_packing, 993, 121.862999
lift_array_packing, 994, 121.725998
lift_array_packing, 995, 121.807999
lift_array_packing, 996, 121.879997
lift_array_packing, 997, 121.742996
lift_array_packing, 998, 121.862999
lift_array_packing, 999, 121.842003


==> tvm/old_results/4670K/runs_clang_Ofast_old/lift_blocking.csv <==
name, iteration, runtime
lift_blocking, 0, 189.177002
lift_blocking, 1, 180.257004
lift_blocking, 2, 179.576004
lift_blocking, 3, 179.520004
lift_blocking, 4, 179.412994
lift_blocking, 5, 179.488998
lift_blocking, 6, 179.384003
lift_blocking, 7, 179.345993
lift_blocking, 8, 179.514999
lift_blocking, 9, 179.384995
lift_blocking, 10, 179.591003
lift_blocking, 11, 179.462997
lift_blocking, 12, 179.257996
lift_blocking, 13, 179.130997
lift_blocking, 14, 179.113998
lift_blocking, 15, 179.121002
lift_blocking, 16, 179.113007
lift_blocking, 17, 179.070007
lift_blocking, 18, 178.957001
lift_blocking, 19, 179.341003
lift_blocking, 20, 179.199997
lift_blocking, 21, 178.953003
lift_blocking, 22, 178.792007
lift_blocking, 23, 179.272003
lift_blocking, 24, 180.084000
lift_blocking, 25, 179.162003
lift_blocking, 26, 179.087006
lift_blocking, 27, 179.108994
lift_blocking, 28, 179.813995
lift_blocking, 29, 179.098999
lift_blocking, 30, 178.908005
lift_blocking, 31, 179.300995
lift_blocking, 32, 179.227997
lift_blocking, 33, 179.212997
lift_blocking, 34, 179.065994
lift_blocking, 35, 179.160004
lift_blocking, 36, 179.136993
lift_blocking, 37, 179.113007
lift_blocking, 38, 179.065002
lift_blocking, 39, 179.084000
lift_blocking, 40, 178.895996
lift_blocking, 41, 179.016006
lift_blocking, 42, 179.156006
lift_blocking, 43, 179.097000
lift_blocking, 44, 178.888000
lift_blocking, 45, 178.787994
lift_blocking, 46, 178.992004
lift_blocking, 47, 179.113007
lift_blocking, 48, 178.891006
lift_blocking, 49, 179.104996
lift_blocking, 50, 179.328995
lift_blocking, 51, 178.878006
lift_blocking, 52, 179.067993
lift_blocking, 53, 179.251999
lift_blocking, 54, 179.181000
lift_blocking, 55, 178.988007
lift_blocking, 56, 179.141998
lift_blocking, 57, 179.093994
lift_blocking, 58, 179.037994
lift_blocking, 59, 179.130997
lift_blocking, 60, 178.901001
lift_blocking, 61, 179.016998
lift_blocking, 62, 179.033005
lift_blocking, 63, 178.835999
lift_blocking, 64, 178.884003
lift_blocking, 65, 179.156998
lift_blocking, 66, 178.912003
lift_blocking, 67, 179.018005
lift_blocking, 68, 178.972000
lift_blocking, 69, 179.216003
lift_blocking, 70, 178.897003
lift_blocking, 71, 179.132004
lift_blocking, 72, 179.112000
lift_blocking, 73, 179.009995
lift_blocking, 74, 178.992996
lift_blocking, 75, 178.783005
lift_blocking, 76, 179.307999
lift_blocking, 77, 178.945007
lift_blocking, 78, 179.050995
lift_blocking, 79, 179.134995
lift_blocking, 80, 179.057007
lift_blocking, 81, 178.966995
lift_blocking, 82, 179.358994
lift_blocking, 83, 179.255005
lift_blocking, 84, 178.964996
lift_blocking, 85, 178.944000
lift_blocking, 86, 179.014008
lift_blocking, 87, 179.199997
lift_blocking, 88, 178.934006
lift_blocking, 89, 178.893997
lift_blocking, 90, 178.910004
lift_blocking, 91, 179.115005
lift_blocking, 92, 178.931000
lift_blocking, 93, 179.113007
lift_blocking, 94, 178.819000
lift_blocking, 95, 179.098999
lift_blocking, 96, 179.007004
lift_blocking, 97, 178.998001
lift_blocking, 98, 179.089005
lift_blocking, 99, 179.139008
lift_blocking, 100, 178.966003
lift_blocking, 101, 179.069000
lift_blocking, 102, 178.787003
lift_blocking, 103, 178.972000
lift_blocking, 104, 179.011002
lift_blocking, 105, 178.867996
lift_blocking, 106, 178.970001
lift_blocking, 107, 179.026993
lift_blocking, 108, 178.820007
lift_blocking, 109, 178.932007
lift_blocking, 110, 179.212997
lift_blocking, 111, 178.800003
lift_blocking, 112, 178.893997
lift_blocking, 113, 178.804001
lift_blocking, 114, 178.738998
lift_blocking, 115, 178.845993
lift_blocking, 116, 178.964996
lift_blocking, 117, 179.009003
lift_blocking, 118, 178.860001
lift_blocking, 119, 179.141006
lift_blocking, 120, 178.990997
lift_blocking, 121, 178.979004
lift_blocking, 122, 178.927002
lift_blocking, 123, 178.996002
lift_blocking, 124, 179.203003
lift_blocking, 125, 178.813004
lift_blocking, 126, 178.934006
lift_blocking, 127, 178.983002
lift_blocking, 128, 179.018997
lift_blocking, 129, 178.972000
lift_blocking, 130, 179.052994
lift_blocking, 131, 179.182007
lift_blocking, 132, 179.145004
lift_blocking, 133, 179.169998
lift_blocking, 134, 179.039993
lift_blocking, 135, 178.970993
lift_blocking, 136, 179.029007
lift_blocking, 137, 178.785004
lift_blocking, 138, 178.912003
lift_blocking, 139, 178.904999
lift_blocking, 140, 178.979996
lift_blocking, 141, 178.919998
lift_blocking, 142, 178.921005
lift_blocking, 143, 178.863998
lift_blocking, 144, 179.274002
lift_blocking, 145, 179.031006
lift_blocking, 146, 178.945007
lift_blocking, 147, 178.938995
lift_blocking, 148, 178.975006
lift_blocking, 149, 179.041000
lift_blocking, 150, 179.007004
lift_blocking, 151, 179.009003
lift_blocking, 152, 179.065002
lift_blocking, 153, 179.132004
lift_blocking, 154, 179.464005
lift_blocking, 155, 179.130005
lift_blocking, 156, 178.798004
lift_blocking, 157, 179.067993
lift_blocking, 158, 179.013000
lift_blocking, 159, 178.854004
lift_blocking, 160, 178.942993
lift_blocking, 161, 178.878006
lift_blocking, 162, 178.824997
lift_blocking, 163, 178.778000
lift_blocking, 164, 178.658997
lift_blocking, 165, 178.828003
lift_blocking, 166, 179.292999
lift_blocking, 167, 178.968994
lift_blocking, 168, 178.783997
lift_blocking, 169, 178.886002
lift_blocking, 170, 179.225998
lift_blocking, 171, 178.940002
lift_blocking, 172, 178.908005
lift_blocking, 173, 178.875000
lift_blocking, 174, 178.839996
lift_blocking, 175, 178.951996
lift_blocking, 176, 178.837006
lift_blocking, 177, 179.009003
lift_blocking, 178, 179.182999
lift_blocking, 179, 179.059998
lift_blocking, 180, 179.158997
lift_blocking, 181, 178.973999
lift_blocking, 182, 178.904999
lift_blocking, 183, 178.929993
lift_blocking, 184, 178.940994
lift_blocking, 185, 178.768997
lift_blocking, 186, 178.677002
lift_blocking, 187, 178.669998
lift_blocking, 188, 178.981003
lift_blocking, 189, 178.996002
lift_blocking, 190, 179.266006
lift_blocking, 191, 178.942001
lift_blocking, 192, 178.830002
lift_blocking, 193, 179.115005
lift_blocking, 194, 178.830994
lift_blocking, 195, 178.871002
lift_blocking, 196, 178.942001
lift_blocking, 197, 178.906006
lift_blocking, 198, 179.050003
lift_blocking, 199, 179.227997
lift_blocking, 200, 179.044006
lift_blocking, 201, 179.520996
lift_blocking, 202, 179.367996
lift_blocking, 203, 178.852005
lift_blocking, 204, 178.792999
lift_blocking, 205, 178.985992
lift_blocking, 206, 179.063004
lift_blocking, 207, 178.792999
lift_blocking, 208, 178.914993
lift_blocking, 209, 178.834000
lift_blocking, 210, 178.820999
lift_blocking, 211, 178.748001
lift_blocking, 212, 178.858002
lift_blocking, 213, 179.182999
lift_blocking, 214, 179.097000
lift_blocking, 215, 178.873993
lift_blocking, 216, 178.927994
lift_blocking, 217, 178.845001
lift_blocking, 218, 178.882004
lift_blocking, 219, 178.705994
lift_blocking, 220, 178.761002
lift_blocking, 221, 179.126007
lift_blocking, 222, 178.753006
lift_blocking, 223, 178.919006
lift_blocking, 224, 178.806000
lift_blocking, 225, 179.037994
lift_blocking, 226, 179.294006
lift_blocking, 227, 178.964005
lift_blocking, 228, 178.798996
lift_blocking, 229, 179.022003
lift_blocking, 230, 178.787003
lift_blocking, 231, 178.712997
lift_blocking, 232, 179.009995
lift_blocking, 233, 179.024002
lift_blocking, 234, 179.061996
lift_blocking, 235, 178.705002
lift_blocking, 236, 178.798996
lift_blocking, 237, 178.718002
lift_blocking, 238, 179.046005
lift_blocking, 239, 178.735992
lift_blocking, 240, 178.981003
lift_blocking, 241, 178.901001
lift_blocking, 242, 178.863007
lift_blocking, 243, 178.798996
lift_blocking, 244, 178.931000
lift_blocking, 245, 178.580994
lift_blocking, 246, 178.966003
lift_blocking, 247, 178.764999
lift_blocking, 248, 178.764999
lift_blocking, 249, 178.863007
lift_blocking, 250, 179.057999
lift_blocking, 251, 178.945007
lift_blocking, 252, 178.768997
lift_blocking, 253, 178.692001
lift_blocking, 254, 179.070007
lift_blocking, 255, 178.869995
lift_blocking, 256, 178.822998
lift_blocking, 257, 179.054001
lift_blocking, 258, 179.095993
lift_blocking, 259, 178.733002
lift_blocking, 260, 178.746994
lift_blocking, 261, 178.673004
lift_blocking, 262, 179.001999
lift_blocking, 263, 178.927002
lift_blocking, 264, 179.046005
lift_blocking, 265, 178.645004
lift_blocking, 266, 179.037003
lift_blocking, 267, 178.837997
lift_blocking, 268, 178.919006
lift_blocking, 269, 178.807007
lift_blocking, 270, 178.906998
lift_blocking, 271, 178.837006
lift_blocking, 272, 178.781998
lift_blocking, 273, 178.977997
lift_blocking, 274, 179.319000
lift_blocking, 275, 178.865997
lift_blocking, 276, 178.891998
lift_blocking, 277, 178.914993
lift_blocking, 278, 178.792007
lift_blocking, 279, 178.848007
lift_blocking, 280, 179.119995
lift_blocking, 281, 178.897995
lift_blocking, 282, 179.082993
lift_blocking, 283, 178.865997
lift_blocking, 284, 178.820999
lift_blocking, 285, 178.820999
lift_blocking, 286, 178.899002
lift_blocking, 287, 179.108002
lift_blocking, 288, 179.009995
lift_blocking, 289, 179.108002
lift_blocking, 290, 178.608994
lift_blocking, 291, 179.014999
lift_blocking, 292, 178.850998
lift_blocking, 293, 178.863007
lift_blocking, 294, 178.835007
lift_blocking, 295, 178.938004
lift_blocking, 296, 178.945007
lift_blocking, 297, 179.128998
lift_blocking, 298, 179.158005
lift_blocking, 299, 178.932999
lift_blocking, 300, 179.007004
lift_blocking, 301, 178.899994
lift_blocking, 302, 178.983994
lift_blocking, 303, 179.272995
lift_blocking, 304, 179.113007
lift_blocking, 305, 178.764999
lift_blocking, 306, 178.843002
lift_blocking, 307, 179.016006
lift_blocking, 308, 178.972000
lift_blocking, 309, 178.994003
lift_blocking, 310, 178.917007
lift_blocking, 311, 178.750000
lift_blocking, 312, 178.770996
lift_blocking, 313, 178.830994
lift_blocking, 314, 179.056000
lift_blocking, 315, 179.082001
lift_blocking, 316, 179.167999
lift_blocking, 317, 178.917999
lift_blocking, 318, 178.914001
lift_blocking, 319, 179.054001
lift_blocking, 320, 178.779007
lift_blocking, 321, 179.270004
lift_blocking, 322, 179.022995
lift_blocking, 323, 179.005005
lift_blocking, 324, 179.009995
lift_blocking, 325, 179.253998
lift_blocking, 326, 178.936996
lift_blocking, 327, 178.973007
lift_blocking, 328, 178.880005
lift_blocking, 329, 178.720993
lift_blocking, 330, 178.828995
lift_blocking, 331, 178.796997
lift_blocking, 332, 178.841003
lift_blocking, 333, 179.300003
lift_blocking, 334, 178.923004
lift_blocking, 335, 178.738998
lift_blocking, 336, 178.763000
lift_blocking, 337, 178.727005
lift_blocking, 338, 178.889008
lift_blocking, 339, 178.718002
lift_blocking, 340, 178.901993
lift_blocking, 341, 178.802002
lift_blocking, 342, 179.074005
lift_blocking, 343, 178.729004
lift_blocking, 344, 178.740997
lift_blocking, 345, 178.996994
lift_blocking, 346, 178.740005
lift_blocking, 347, 178.770004
lift_blocking, 348, 178.938995
lift_blocking, 349, 178.977005
lift_blocking, 350, 178.863007
lift_blocking, 351, 178.798996
lift_blocking, 352, 178.686005
lift_blocking, 353, 178.664001
lift_blocking, 354, 178.638000
lift_blocking, 355, 178.977997
lift_blocking, 356, 178.839005
lift_blocking, 357, 179.054001
lift_blocking, 358, 178.835007
lift_blocking, 359, 178.867996
lift_blocking, 360, 178.472000
lift_blocking, 361, 178.714005
lift_blocking, 362, 178.531998
lift_blocking, 363, 178.876007
lift_blocking, 364, 178.938004
lift_blocking, 365, 178.817001
lift_blocking, 366, 179.011993
lift_blocking, 367, 179.272003
lift_blocking, 368, 179.044006
lift_blocking, 369, 179.093994
lift_blocking, 370, 179.052002
lift_blocking, 371, 178.839005
lift_blocking, 372, 178.955002
lift_blocking, 373, 179.132996
lift_blocking, 374, 179.147003
lift_blocking, 375, 179.078003
lift_blocking, 376, 178.988007
lift_blocking, 377, 179.141006
lift_blocking, 378, 179.119995
lift_blocking, 379, 178.804993
lift_blocking, 380, 178.804001
lift_blocking, 381, 179.130005
lift_blocking, 382, 178.988007
lift_blocking, 383, 178.845001
lift_blocking, 384, 178.908005
lift_blocking, 385, 178.772003
lift_blocking, 386, 178.731995
lift_blocking, 387, 178.787003
lift_blocking, 388, 178.860001
lift_blocking, 389, 179.104996
lift_blocking, 390, 179.074005
lift_blocking, 391, 179.011993
lift_blocking, 392, 179.059006
lift_blocking, 393, 179.093994
lift_blocking, 394, 178.921997
lift_blocking, 395, 178.794998
lift_blocking, 396, 178.897995
lift_blocking, 397, 178.759003
lift_blocking, 398, 178.809998
lift_blocking, 399, 178.934998
lift_blocking, 400, 178.921005
lift_blocking, 401, 178.977005
lift_blocking, 402, 178.839996
lift_blocking, 403, 178.947006
lift_blocking, 404, 178.891998
lift_blocking, 405, 179.154999
lift_blocking, 406, 178.820007
lift_blocking, 407, 178.755005
lift_blocking, 408, 178.923004
lift_blocking, 409, 178.776001
lift_blocking, 410, 178.841003
lift_blocking, 411, 178.908005
lift_blocking, 412, 178.692001
lift_blocking, 413, 178.712997
lift_blocking, 414, 178.789993
lift_blocking, 415, 178.806000
lift_blocking, 416, 179.059006
lift_blocking, 417, 179.126999
lift_blocking, 418, 178.753998
lift_blocking, 419, 179.160995
lift_blocking, 420, 178.809006
lift_blocking, 421, 179.016998
lift_blocking, 422, 178.899002
lift_blocking, 423, 178.923004
lift_blocking, 424, 178.774994
lift_blocking, 425, 178.791000
lift_blocking, 426, 178.912994
lift_blocking, 427, 178.796997
lift_blocking, 428, 178.688004
lift_blocking, 429, 179.089005
lift_blocking, 430, 178.800003
lift_blocking, 431, 179.166000
lift_blocking, 432, 178.772003
lift_blocking, 433, 178.983002
lift_blocking, 434, 178.880005
lift_blocking, 435, 178.942001
lift_blocking, 436, 178.608002
lift_blocking, 437, 178.737000
lift_blocking, 438, 178.835007
lift_blocking, 439, 178.843002
lift_blocking, 440, 178.927994
lift_blocking, 441, 179.022003
lift_blocking, 442, 179.007996
lift_blocking, 443, 178.817001
lift_blocking, 444, 178.686005
lift_blocking, 445, 178.916000
lift_blocking, 446, 178.878998
lift_blocking, 447, 178.858002
lift_blocking, 448, 178.837997
lift_blocking, 449, 178.830002
lift_blocking, 450, 179.182007
lift_blocking, 451, 178.723007
lift_blocking, 452, 178.738007
lift_blocking, 453, 178.912994
lift_blocking, 454, 179.158997
lift_blocking, 455, 178.884995
lift_blocking, 456, 178.757996
lift_blocking, 457, 178.906998
lift_blocking, 458, 178.901001
lift_blocking, 459, 178.942993
lift_blocking, 460, 178.740005
lift_blocking, 461, 178.884003
lift_blocking, 462, 178.848007
lift_blocking, 463, 178.710007
lift_blocking, 464, 178.830994
lift_blocking, 465, 179.048004
lift_blocking, 466, 178.953003
lift_blocking, 467, 178.824997
lift_blocking, 468, 179.041000
lift_blocking, 469, 178.822006
lift_blocking, 470, 178.942993
lift_blocking, 471, 178.848999
lift_blocking, 472, 178.962997
lift_blocking, 473, 178.826004
lift_blocking, 474, 178.944000
lift_blocking, 475, 178.897995
lift_blocking, 476, 179.042999
lift_blocking, 477, 178.742004
lift_blocking, 478, 178.966995
lift_blocking, 479, 178.757004
lift_blocking, 480, 178.813004
lift_blocking, 481, 178.839005
lift_blocking, 482, 178.934006
lift_blocking, 483, 178.800995
lift_blocking, 484, 178.888000
lift_blocking, 485, 178.781998
lift_blocking, 486, 178.759003
lift_blocking, 487, 178.613007
lift_blocking, 488, 179.029999
lift_blocking, 489, 178.957993
lift_blocking, 490, 178.917007
lift_blocking, 491, 178.878006
lift_blocking, 492, 178.884995
lift_blocking, 493, 179.102997
lift_blocking, 494, 178.759003
lift_blocking, 495, 178.942993
lift_blocking, 496, 178.787994
lift_blocking, 497, 178.645996
lift_blocking, 498, 178.798004
lift_blocking, 499, 178.854004
lift_blocking, 500, 179.024002
lift_blocking, 501, 178.910995
lift_blocking, 502, 178.854004
lift_blocking, 503, 178.910004
lift_blocking, 504, 178.983002
lift_blocking, 505, 178.699005
lift_blocking, 506, 179.145004
lift_blocking, 507, 178.921997
lift_blocking, 508, 178.802994
lift_blocking, 509, 178.742996
lift_blocking, 510, 178.727005
lift_blocking, 511, 178.554993
lift_blocking, 512, 179.143005
lift_blocking, 513, 178.871002
lift_blocking, 514, 178.893997
lift_blocking, 515, 178.757996
lift_blocking, 516, 179.067001
lift_blocking, 517, 178.772995
lift_blocking, 518, 178.796005
lift_blocking, 519, 178.598999
lift_blocking, 520, 178.761993
lift_blocking, 521, 179.007996
lift_blocking, 522, 178.968994
lift_blocking, 523, 179.046997
lift_blocking, 524, 179.014999
lift_blocking, 525, 178.822006
lift_blocking, 526, 179.136993
lift_blocking, 527, 178.757996
lift_blocking, 528, 178.837997
lift_blocking, 529, 178.951004
lift_blocking, 530, 178.673996
lift_blocking, 531, 179.016998
lift_blocking, 532, 179.160004
lift_blocking, 533, 178.757004
lift_blocking, 534, 179.022003
lift_blocking, 535, 179.018997
lift_blocking, 536, 178.955994
lift_blocking, 537, 178.800995
lift_blocking, 538, 178.845993
lift_blocking, 539, 178.785995
lift_blocking, 540, 178.811005
lift_blocking, 541, 178.783997
lift_blocking, 542, 178.621002
lift_blocking, 543, 178.613998
lift_blocking, 544, 178.673996
lift_blocking, 545, 178.580002
lift_blocking, 546, 178.824005
lift_blocking, 547, 178.932999
lift_blocking, 548, 178.990997
lift_blocking, 549, 178.906006
lift_blocking, 550, 178.889008
lift_blocking, 551, 178.906998
lift_blocking, 552, 178.981995
lift_blocking, 553, 178.822006
lift_blocking, 554, 178.824997
lift_blocking, 555, 178.830994
lift_blocking, 556, 178.871002
lift_blocking, 557, 179.056000
lift_blocking, 558, 178.899994
lift_blocking, 559, 178.985001
lift_blocking, 560, 179.315002
lift_blocking, 561, 178.875000
lift_blocking, 562, 178.889999
lift_blocking, 563, 179.041000
lift_blocking, 564, 178.873001
lift_blocking, 565, 178.977997
lift_blocking, 566, 179.028000
lift_blocking, 567, 178.988998
lift_blocking, 568, 178.906998
lift_blocking, 569, 178.882996
lift_blocking, 570, 178.619995
lift_blocking, 571, 178.712997
lift_blocking, 572, 178.992004
lift_blocking, 573, 178.813004
lift_blocking, 574, 178.964996
lift_blocking, 575, 178.690994
lift_blocking, 576, 178.876999
lift_blocking, 577, 178.807007
lift_blocking, 578, 178.714996
lift_blocking, 579, 178.882004
lift_blocking, 580, 179.098999
lift_blocking, 581, 178.942001
lift_blocking, 582, 178.858994
lift_blocking, 583, 178.800995
lift_blocking, 584, 179.227005
lift_blocking, 585, 178.824005
lift_blocking, 586, 178.709000
lift_blocking, 587, 178.871994
lift_blocking, 588, 178.725998
lift_blocking, 589, 178.725006
lift_blocking, 590, 179.113998
lift_blocking, 591, 178.852005
lift_blocking, 592, 178.753998
lift_blocking, 593, 178.988007
lift_blocking, 594, 178.615005
lift_blocking, 595, 178.692001
lift_blocking, 596, 178.869995
lift_blocking, 597, 178.871002
lift_blocking, 598, 178.916000
lift_blocking, 599, 178.891006
lift_blocking, 600, 178.916000
lift_blocking, 601, 178.688004
lift_blocking, 602, 178.787994
lift_blocking, 603, 178.901993
lift_blocking, 604, 178.985992
lift_blocking, 605, 178.889008
lift_blocking, 606, 178.867996
lift_blocking, 607, 178.931000
lift_blocking, 608, 178.908997
lift_blocking, 609, 178.944000
lift_blocking, 610, 178.802002
lift_blocking, 611, 178.598007
lift_blocking, 612, 178.835007
lift_blocking, 613, 178.865997
lift_blocking, 614, 178.835007
lift_blocking, 615, 178.733994
lift_blocking, 616, 178.904999
lift_blocking, 617, 178.839005
lift_blocking, 618, 179.024994
lift_blocking, 619, 178.768005
lift_blocking, 620, 178.998001
lift_blocking, 621, 178.886002
lift_blocking, 622, 178.792999
lift_blocking, 623, 178.854004
lift_blocking, 624, 178.998001
lift_blocking, 625, 178.813995
lift_blocking, 626, 178.772995
lift_blocking, 627, 178.673004
lift_blocking, 628, 178.703003
lift_blocking, 629, 178.684006
lift_blocking, 630, 178.735001
lift_blocking, 631, 179.151993
lift_blocking, 632, 178.951996
lift_blocking, 633, 178.839005
lift_blocking, 634, 178.740997
lift_blocking, 635, 178.639999
lift_blocking, 636, 178.718994
lift_blocking, 637, 178.865997
lift_blocking, 638, 178.735992
lift_blocking, 639, 178.714005
lift_blocking, 640, 178.783997
lift_blocking, 641, 178.725006
lift_blocking, 642, 178.757996
lift_blocking, 643, 179.016998
lift_blocking, 644, 178.625000
lift_blocking, 645, 178.550995
lift_blocking, 646, 178.927994
lift_blocking, 647, 178.764008
lift_blocking, 648, 178.893005
lift_blocking, 649, 178.953995
lift_blocking, 650, 178.858994
lift_blocking, 651, 178.873001
lift_blocking, 652, 178.748993
lift_blocking, 653, 178.710999
lift_blocking, 654, 178.882004
lift_blocking, 655, 178.882004
lift_blocking, 656, 178.824005
lift_blocking, 657, 178.837006
lift_blocking, 658, 178.709000
lift_blocking, 659, 178.889008
lift_blocking, 660, 178.828003
lift_blocking, 661, 178.945999
lift_blocking, 662, 178.755005
lift_blocking, 663, 178.826004
lift_blocking, 664, 178.889999
lift_blocking, 665, 179.037994
lift_blocking, 666, 178.901993
lift_blocking, 667, 179.184006
lift_blocking, 668, 178.957993
lift_blocking, 669, 178.897995
lift_blocking, 670, 178.654007
lift_blocking, 671, 178.951996
lift_blocking, 672, 178.718994
lift_blocking, 673, 178.675995
lift_blocking, 674, 178.781006
lift_blocking, 675, 178.835007
lift_blocking, 676, 178.776993
lift_blocking, 677, 178.781998
lift_blocking, 678, 178.718002
lift_blocking, 679, 178.988998
lift_blocking, 680, 178.886002
lift_blocking, 681, 178.725998
lift_blocking, 682, 178.817993
lift_blocking, 683, 178.906998
lift_blocking, 684, 179.207001
lift_blocking, 685, 178.832001
lift_blocking, 686, 178.792007
lift_blocking, 687, 178.903000
lift_blocking, 688, 178.893005
lift_blocking, 689, 178.929993
lift_blocking, 690, 178.904007
lift_blocking, 691, 179.125000
lift_blocking, 692, 178.936996
lift_blocking, 693, 178.850006
lift_blocking, 694, 178.880997
lift_blocking, 695, 179.945007
lift_blocking, 696, 179.000000
lift_blocking, 697, 179.246994
lift_blocking, 698, 178.945007
lift_blocking, 699, 179.054001
lift_blocking, 700, 178.962997
lift_blocking, 701, 178.707001
lift_blocking, 702, 178.755997
lift_blocking, 703, 178.970001
lift_blocking, 704, 178.899994
lift_blocking, 705, 179.171997
lift_blocking, 706, 179.080002
lift_blocking, 707, 178.919998
lift_blocking, 708, 178.781998
lift_blocking, 709, 178.751007
lift_blocking, 710, 178.862000
lift_blocking, 711, 178.789001
lift_blocking, 712, 178.807007
lift_blocking, 713, 178.891006
lift_blocking, 714, 178.970001
lift_blocking, 715, 179.246994
lift_blocking, 716, 179.089005
lift_blocking, 717, 179.145996
lift_blocking, 718, 178.891006
lift_blocking, 719, 178.835999
lift_blocking, 720, 178.679993
lift_blocking, 721, 178.800995
lift_blocking, 722, 178.955002
lift_blocking, 723, 178.630997
lift_blocking, 724, 178.800003
lift_blocking, 725, 178.746002
lift_blocking, 726, 178.686005
lift_blocking, 727, 179.085007
lift_blocking, 728, 178.914993
lift_blocking, 729, 178.669998
lift_blocking, 730, 178.858994
lift_blocking, 731, 178.850006
lift_blocking, 732, 178.990005
lift_blocking, 733, 178.938004
lift_blocking, 734, 178.746002
lift_blocking, 735, 178.783997
lift_blocking, 736, 178.826004
lift_blocking, 737, 178.630997
lift_blocking, 738, 178.714996
lift_blocking, 739, 179.091003
lift_blocking, 740, 178.927994
lift_blocking, 741, 178.921005
lift_blocking, 742, 178.817993
lift_blocking, 743, 178.766006
lift_blocking, 744, 178.835007
lift_blocking, 745, 178.757996
lift_blocking, 746, 178.904007
lift_blocking, 747, 178.757004
lift_blocking, 748, 178.893997
lift_blocking, 749, 178.835007
lift_blocking, 750, 178.983002
lift_blocking, 751, 178.748993
lift_blocking, 752, 178.919998
lift_blocking, 753, 178.960999
lift_blocking, 754, 178.848999
lift_blocking, 755, 178.983994
lift_blocking, 756, 178.826004
lift_blocking, 757, 178.886993
lift_blocking, 758, 178.897995
lift_blocking, 759, 178.707993
lift_blocking, 760, 178.679993
lift_blocking, 761, 178.817001
lift_blocking, 762, 179.089996
lift_blocking, 763, 178.860992
lift_blocking, 764, 178.863998
lift_blocking, 765, 178.897003
lift_blocking, 766, 179.089996
lift_blocking, 767, 179.166000
lift_blocking, 768, 178.835999
lift_blocking, 769, 178.850998
lift_blocking, 770, 178.759995
lift_blocking, 771, 178.766006
lift_blocking, 772, 178.800995
lift_blocking, 773, 179.132996
lift_blocking, 774, 179.009003
lift_blocking, 775, 178.684006
lift_blocking, 776, 178.709000
lift_blocking, 777, 178.759003
lift_blocking, 778, 178.843002
lift_blocking, 779, 179.001007
lift_blocking, 780, 178.972000
lift_blocking, 781, 178.820007
lift_blocking, 782, 179.001999
lift_blocking, 783, 179.042007
lift_blocking, 784, 178.869003
lift_blocking, 785, 178.772003
lift_blocking, 786, 178.968994
lift_blocking, 787, 178.828003
lift_blocking, 788, 178.828003
lift_blocking, 789, 178.817993
lift_blocking, 790, 178.848999
lift_blocking, 791, 178.910995
lift_blocking, 792, 178.860001
lift_blocking, 793, 178.636993
lift_blocking, 794, 178.750000
lift_blocking, 795, 179.093994
lift_blocking, 796, 178.912003
lift_blocking, 797, 179.024002
lift_blocking, 798, 179.095993
lift_blocking, 799, 178.865005
lift_blocking, 800, 178.667999
lift_blocking, 801, 178.869995
lift_blocking, 802, 178.697998
lift_blocking, 803, 178.733002
lift_blocking, 804, 178.690994
lift_blocking, 805, 178.845993
lift_blocking, 806, 178.787003
lift_blocking, 807, 179.100006
lift_blocking, 808, 178.858994
lift_blocking, 809, 179.147995
lift_blocking, 810, 179.244995
lift_blocking, 811, 178.727005
lift_blocking, 812, 178.977005
lift_blocking, 813, 179.138000
lift_blocking, 814, 179.057007
lift_blocking, 815, 179.039993
lift_blocking, 816, 179.102005
lift_blocking, 817, 178.751999
lift_blocking, 818, 178.968994
lift_blocking, 819, 178.794006
lift_blocking, 820, 179.037003
lift_blocking, 821, 178.666000
lift_blocking, 822, 179.272003
lift_blocking, 823, 178.742996
lift_blocking, 824, 178.878998
lift_blocking, 825, 178.899994
lift_blocking, 826, 178.819000
lift_blocking, 827, 178.845993
lift_blocking, 828, 179.067993
lift_blocking, 829, 179.210999
lift_blocking, 830, 178.927994
lift_blocking, 831, 179.173004
lift_blocking, 832, 178.744995
lift_blocking, 833, 178.783997
lift_blocking, 834, 179.186996
lift_blocking, 835, 178.837997
lift_blocking, 836, 178.960007
lift_blocking, 837, 178.694000
lift_blocking, 838, 178.873001
lift_blocking, 839, 178.865005
lift_blocking, 840, 178.830002
lift_blocking, 841, 178.936005
lift_blocking, 842, 178.860001
lift_blocking, 843, 178.699005
lift_blocking, 844, 178.772995
lift_blocking, 845, 178.927002
lift_blocking, 846, 179.184006
lift_blocking, 847, 178.962997
lift_blocking, 848, 178.957001
lift_blocking, 849, 178.785004
lift_blocking, 850, 178.975006
lift_blocking, 851, 178.889008
lift_blocking, 852, 178.770004
lift_blocking, 853, 179.054993
lift_blocking, 854, 178.612000
lift_blocking, 855, 178.862000
lift_blocking, 856, 178.804993
lift_blocking, 857, 178.858994
lift_blocking, 858, 179.348007
lift_blocking, 859, 178.811996
lift_blocking, 860, 178.679993
lift_blocking, 861, 178.792999
lift_blocking, 862, 178.692993
lift_blocking, 863, 178.757004
lift_blocking, 864, 178.727005
lift_blocking, 865, 178.983994
lift_blocking, 866, 178.794006
lift_blocking, 867, 179.024002
lift_blocking, 868, 178.746994
lift_blocking, 869, 178.759995
lift_blocking, 870, 178.947998
lift_blocking, 871, 178.792007
lift_blocking, 872, 178.837006
lift_blocking, 873, 178.865997
lift_blocking, 874, 178.813995
lift_blocking, 875, 178.783997
lift_blocking, 876, 178.822998
lift_blocking, 877, 178.677994
lift_blocking, 878, 178.837997
lift_blocking, 879, 178.643997
lift_blocking, 880, 178.936996
lift_blocking, 881, 178.897995
lift_blocking, 882, 178.953003
lift_blocking, 883, 178.860001
lift_blocking, 884, 178.798004
lift_blocking, 885, 178.789993
lift_blocking, 886, 178.835999
lift_blocking, 887, 178.654999
lift_blocking, 888, 178.776001
lift_blocking, 889, 178.908997
lift_blocking, 890, 178.589005
lift_blocking, 891, 178.783997
lift_blocking, 892, 179.104996
lift_blocking, 893, 178.852997
lift_blocking, 894, 178.817993
lift_blocking, 895, 178.865005
lift_blocking, 896, 179.128006
lift_blocking, 897, 178.981995
lift_blocking, 898, 178.830002
lift_blocking, 899, 178.845993
lift_blocking, 900, 178.787003
lift_blocking, 901, 178.751999
lift_blocking, 902, 178.854996
lift_blocking, 903, 178.755997
lift_blocking, 904, 178.759003
lift_blocking, 905, 178.716003
lift_blocking, 906, 179.201004
lift_blocking, 907, 178.893997
lift_blocking, 908, 178.843994
lift_blocking, 909, 178.876999
lift_blocking, 910, 178.544998
lift_blocking, 911, 178.688004
lift_blocking, 912, 178.638000
lift_blocking, 913, 179.044998
lift_blocking, 914, 178.988007
lift_blocking, 915, 178.886993
lift_blocking, 916, 178.837006
lift_blocking, 917, 178.919006
lift_blocking, 918, 178.854004
lift_blocking, 919, 178.673004
lift_blocking, 920, 178.975998
lift_blocking, 921, 178.807007
lift_blocking, 922, 178.742004
lift_blocking, 923, 178.792999
lift_blocking, 924, 178.761993
lift_blocking, 925, 179.020996
lift_blocking, 926, 178.938995
lift_blocking, 927, 178.845001
lift_blocking, 928, 179.020004
lift_blocking, 929, 178.964996
lift_blocking, 930, 179.136002
lift_blocking, 931, 179.126999
lift_blocking, 932, 178.854004
lift_blocking, 933, 178.817993
lift_blocking, 934, 178.863007
lift_blocking, 935, 179.007996
lift_blocking, 936, 178.787994
lift_blocking, 937, 178.990005
lift_blocking, 938, 178.761002
lift_blocking, 939, 178.729004
lift_blocking, 940, 178.755005
lift_blocking, 941, 178.878998
lift_blocking, 942, 178.904999
lift_blocking, 943, 178.744003
lift_blocking, 944, 178.768005
lift_blocking, 945, 178.845993
lift_blocking, 946, 178.675003
lift_blocking, 947, 178.837997
lift_blocking, 948, 178.919998
lift_blocking, 949, 178.806000
lift_blocking, 950, 178.845993
lift_blocking, 951, 178.684006
lift_blocking, 952, 178.764008
lift_blocking, 953, 179.197006
lift_blocking, 954, 179.227005
lift_blocking, 955, 178.979996
lift_blocking, 956, 178.720001
lift_blocking, 957, 178.908997
lift_blocking, 958, 178.869003
lift_blocking, 959, 179.039001
lift_blocking, 960, 178.811005
lift_blocking, 961, 178.776993
lift_blocking, 962, 178.843002
lift_blocking, 963, 178.688004
lift_blocking, 964, 178.690994
lift_blocking, 965, 179.057999
lift_blocking, 966, 178.841003
lift_blocking, 967, 178.619003
lift_blocking, 968, 178.834000
lift_blocking, 969, 178.623993
lift_blocking, 970, 178.977997
lift_blocking, 971, 179.003998
lift_blocking, 972, 178.860001
lift_blocking, 973, 178.886993
lift_blocking, 974, 178.776001
lift_blocking, 975, 178.768997
lift_blocking, 976, 178.755997
lift_blocking, 977, 179.067001
lift_blocking, 978, 178.802994
lift_blocking, 979, 178.884995
lift_blocking, 980, 178.934998
lift_blocking, 981, 178.979004
lift_blocking, 982, 178.753998
lift_blocking, 983, 178.953995
lift_blocking, 984, 178.613007
lift_blocking, 985, 178.938995
lift_blocking, 986, 178.766998
lift_blocking, 987, 178.850998
lift_blocking, 988, 178.600998
lift_blocking, 989, 178.917007
lift_blocking, 990, 178.703003
lift_blocking, 991, 178.792999
lift_blocking, 992, 178.789993
lift_blocking, 993, 178.669998
lift_blocking, 994, 178.688995
lift_blocking, 995, 179.035004
lift_blocking, 996, 179.151993
lift_blocking, 997, 178.863998
lift_blocking, 998, 178.785004
lift_blocking, 999, 178.863007


==> tvm/old_results/4670K/runs_clang_Ofast_old/lift_cache_blocks.csv <==
name, iteration, runtime
lift_cache_blocks, 0, 138.945999
lift_cache_blocks, 1, 138.565002
lift_cache_blocks, 2, 138.345993
lift_cache_blocks, 3, 138.598999
lift_cache_blocks, 4, 138.464005
lift_cache_blocks, 5, 138.432007
lift_cache_blocks, 6, 138.481995
lift_cache_blocks, 7, 138.539993
lift_cache_blocks, 8, 138.354004
lift_cache_blocks, 9, 138.345001
lift_cache_blocks, 10, 138.500000
lift_cache_blocks, 11, 138.386002
lift_cache_blocks, 12, 138.442993
lift_cache_blocks, 13, 138.595001
lift_cache_blocks, 14, 138.389008
lift_cache_blocks, 15, 138.429993
lift_cache_blocks, 16, 138.395996
lift_cache_blocks, 17, 138.354996
lift_cache_blocks, 18, 138.522995
lift_cache_blocks, 19, 138.429001
lift_cache_blocks, 20, 138.455002
lift_cache_blocks, 21, 138.544998
lift_cache_blocks, 22, 138.524994
lift_cache_blocks, 23, 138.425003
lift_cache_blocks, 24, 138.507004
lift_cache_blocks, 25, 138.518997
lift_cache_blocks, 26, 138.498001
lift_cache_blocks, 27, 138.453995
lift_cache_blocks, 28, 138.472000
lift_cache_blocks, 29, 138.528000
lift_cache_blocks, 30, 138.375000
lift_cache_blocks, 31, 138.552994
lift_cache_blocks, 32, 138.481003
lift_cache_blocks, 33, 138.432007
lift_cache_blocks, 34, 138.516998
lift_cache_blocks, 35, 138.518005
lift_cache_blocks, 36, 138.427002
lift_cache_blocks, 37, 138.434998
lift_cache_blocks, 38, 138.511993
lift_cache_blocks, 39, 138.460007
lift_cache_blocks, 40, 138.520004
lift_cache_blocks, 41, 138.501007
lift_cache_blocks, 42, 138.563995
lift_cache_blocks, 43, 138.522003
lift_cache_blocks, 44, 138.492996
lift_cache_blocks, 45, 138.436005
lift_cache_blocks, 46, 138.436996
lift_cache_blocks, 47, 138.455994
lift_cache_blocks, 48, 138.535004
lift_cache_blocks, 49, 138.487000
lift_cache_blocks, 50, 138.496994
lift_cache_blocks, 51, 138.501999
lift_cache_blocks, 52, 138.412994
lift_cache_blocks, 53, 138.421997
lift_cache_blocks, 54, 138.593002
lift_cache_blocks, 55, 138.438004
lift_cache_blocks, 56, 138.505997
lift_cache_blocks, 57, 138.535004
lift_cache_blocks, 58, 138.423996
lift_cache_blocks, 59, 138.518005
lift_cache_blocks, 60, 138.524994
lift_cache_blocks, 61, 138.425995
lift_cache_blocks, 62, 138.438995
lift_cache_blocks, 63, 138.492996
lift_cache_blocks, 64, 138.442993
lift_cache_blocks, 65, 138.477005
lift_cache_blocks, 66, 138.429993
lift_cache_blocks, 67, 138.399002
lift_cache_blocks, 68, 138.455002
lift_cache_blocks, 69, 138.466003
lift_cache_blocks, 70, 138.501999
lift_cache_blocks, 71, 138.470993
lift_cache_blocks, 72, 138.544998
lift_cache_blocks, 73, 138.386993
lift_cache_blocks, 74, 138.429001
lift_cache_blocks, 75, 138.651001
lift_cache_blocks, 76, 138.522995
lift_cache_blocks, 77, 138.442001
lift_cache_blocks, 78, 138.542007
lift_cache_blocks, 79, 138.514008
lift_cache_blocks, 80, 138.416000
lift_cache_blocks, 81, 138.630997
lift_cache_blocks, 82, 138.473007
lift_cache_blocks, 83, 138.496994
lift_cache_blocks, 84, 138.427994
lift_cache_blocks, 85, 138.559998
lift_cache_blocks, 86, 138.496002
lift_cache_blocks, 87, 138.417007
lift_cache_blocks, 88, 138.516998
lift_cache_blocks, 89, 138.470993
lift_cache_blocks, 90, 138.505997
lift_cache_blocks, 91, 138.453995
lift_cache_blocks, 92, 138.496002
lift_cache_blocks, 93, 138.432007
lift_cache_blocks, 94, 138.524002
lift_cache_blocks, 95, 138.494995
lift_cache_blocks, 96, 138.397003
lift_cache_blocks, 97, 138.554993
lift_cache_blocks, 98, 138.514008
lift_cache_blocks, 99, 138.425003
lift_cache_blocks, 100, 138.552002
lift_cache_blocks, 101, 138.567001
lift_cache_blocks, 102, 138.460007
lift_cache_blocks, 103, 138.531006
lift_cache_blocks, 104, 138.477997
lift_cache_blocks, 105, 138.380005
lift_cache_blocks, 106, 138.360001
lift_cache_blocks, 107, 138.481003
lift_cache_blocks, 108, 138.449005
lift_cache_blocks, 109, 138.529007
lift_cache_blocks, 110, 138.483994
lift_cache_blocks, 111, 139.056000
lift_cache_blocks, 112, 138.570007
lift_cache_blocks, 113, 138.464996
lift_cache_blocks, 114, 138.475006
lift_cache_blocks, 115, 138.375000
lift_cache_blocks, 116, 138.533005
lift_cache_blocks, 117, 138.479004
lift_cache_blocks, 118, 138.485001
lift_cache_blocks, 119, 138.485001
lift_cache_blocks, 120, 138.514999
lift_cache_blocks, 121, 138.401993
lift_cache_blocks, 122, 138.468994
lift_cache_blocks, 123, 138.574997
lift_cache_blocks, 124, 138.384003
lift_cache_blocks, 125, 138.466995
lift_cache_blocks, 126, 138.438995
lift_cache_blocks, 127, 138.457993
lift_cache_blocks, 128, 138.444000
lift_cache_blocks, 129, 138.501999
lift_cache_blocks, 130, 138.503998
lift_cache_blocks, 131, 138.406006
lift_cache_blocks, 132, 138.494995
lift_cache_blocks, 133, 138.417999
lift_cache_blocks, 134, 138.608002
lift_cache_blocks, 135, 138.537994
lift_cache_blocks, 136, 138.516998
lift_cache_blocks, 137, 138.412994
lift_cache_blocks, 138, 138.487000
lift_cache_blocks, 139, 138.406998
lift_cache_blocks, 140, 138.417999
lift_cache_blocks, 141, 138.487000
lift_cache_blocks, 142, 138.492996
lift_cache_blocks, 143, 138.429001
lift_cache_blocks, 144, 138.466995
lift_cache_blocks, 145, 138.507004
lift_cache_blocks, 146, 138.406998
lift_cache_blocks, 147, 138.546997
lift_cache_blocks, 148, 138.692001
lift_cache_blocks, 149, 138.393997
lift_cache_blocks, 150, 138.574005
lift_cache_blocks, 151, 138.516998
lift_cache_blocks, 152, 138.472000
lift_cache_blocks, 153, 138.406006
lift_cache_blocks, 154, 138.533005
lift_cache_blocks, 155, 138.451996
lift_cache_blocks, 156, 138.432999
lift_cache_blocks, 157, 138.641006
lift_cache_blocks, 158, 138.427994
lift_cache_blocks, 159, 138.518005
lift_cache_blocks, 160, 138.531006
lift_cache_blocks, 161, 138.479004
lift_cache_blocks, 162, 138.496994
lift_cache_blocks, 163, 138.466003
lift_cache_blocks, 164, 138.537003
lift_cache_blocks, 165, 138.445999
lift_cache_blocks, 166, 138.546997
lift_cache_blocks, 167, 138.500000
lift_cache_blocks, 168, 138.425003
lift_cache_blocks, 169, 138.507004
lift_cache_blocks, 170, 138.414993
lift_cache_blocks, 171, 138.438995
lift_cache_blocks, 172, 138.473007
lift_cache_blocks, 173, 138.429001
lift_cache_blocks, 174, 138.500000
lift_cache_blocks, 175, 138.451996
lift_cache_blocks, 176, 138.511993
lift_cache_blocks, 177, 138.425003
lift_cache_blocks, 178, 138.369995
lift_cache_blocks, 179, 138.498001
lift_cache_blocks, 180, 138.438995
lift_cache_blocks, 181, 138.501999
lift_cache_blocks, 182, 138.447006
lift_cache_blocks, 183, 138.453003
lift_cache_blocks, 184, 138.511002
lift_cache_blocks, 185, 138.503998
lift_cache_blocks, 186, 138.647003
lift_cache_blocks, 187, 138.470001
lift_cache_blocks, 188, 138.557007
lift_cache_blocks, 189, 138.569000
lift_cache_blocks, 190, 138.516006
lift_cache_blocks, 191, 138.490997
lift_cache_blocks, 192, 138.513000
lift_cache_blocks, 193, 138.436996
lift_cache_blocks, 194, 138.501007
lift_cache_blocks, 195, 138.481003
lift_cache_blocks, 196, 138.496002
lift_cache_blocks, 197, 138.563995
lift_cache_blocks, 198, 138.561996
lift_cache_blocks, 199, 138.464996
lift_cache_blocks, 200, 138.524994
lift_cache_blocks, 201, 138.632004
lift_cache_blocks, 202, 138.440994
lift_cache_blocks, 203, 138.598999
lift_cache_blocks, 204, 138.537994
lift_cache_blocks, 205, 138.475006
lift_cache_blocks, 206, 138.550003
lift_cache_blocks, 207, 138.513000
lift_cache_blocks, 208, 138.479004
lift_cache_blocks, 209, 138.509003
lift_cache_blocks, 210, 138.462997
lift_cache_blocks, 211, 138.481995
lift_cache_blocks, 212, 138.488007
lift_cache_blocks, 213, 138.531998
lift_cache_blocks, 214, 138.539001
lift_cache_blocks, 215, 138.438004
lift_cache_blocks, 216, 138.673996
lift_cache_blocks, 217, 138.445007
lift_cache_blocks, 218, 138.578995
lift_cache_blocks, 219, 138.431000
lift_cache_blocks, 220, 138.535004
lift_cache_blocks, 221, 138.434006
lift_cache_blocks, 222, 138.468002
lift_cache_blocks, 223, 138.425995
lift_cache_blocks, 224, 138.339005
lift_cache_blocks, 225, 138.531998
lift_cache_blocks, 226, 138.507004
lift_cache_blocks, 227, 138.425995
lift_cache_blocks, 228, 138.431000
lift_cache_blocks, 229, 138.473999
lift_cache_blocks, 230, 138.419006
lift_cache_blocks, 231, 138.380005
lift_cache_blocks, 232, 138.462997
lift_cache_blocks, 233, 138.429993
lift_cache_blocks, 234, 138.432007
lift_cache_blocks, 235, 138.464996
lift_cache_blocks, 236, 138.410995
lift_cache_blocks, 237, 138.371002
lift_cache_blocks, 238, 138.427002
lift_cache_blocks, 239, 138.429993
lift_cache_blocks, 240, 138.429001
lift_cache_blocks, 241, 138.455994
lift_cache_blocks, 242, 138.408997
lift_cache_blocks, 243, 138.339005
lift_cache_blocks, 244, 138.408005
lift_cache_blocks, 245, 138.518005
lift_cache_blocks, 246, 138.529999
lift_cache_blocks, 247, 138.453003
lift_cache_blocks, 248, 138.580994
lift_cache_blocks, 249, 138.468002
lift_cache_blocks, 250, 138.501999
lift_cache_blocks, 251, 138.479004
lift_cache_blocks, 252, 138.414001
lift_cache_blocks, 253, 138.431000
lift_cache_blocks, 254, 138.514999
lift_cache_blocks, 255, 138.641998
lift_cache_blocks, 256, 138.399994
lift_cache_blocks, 257, 138.509003
lift_cache_blocks, 258, 138.460007
lift_cache_blocks, 259, 138.475006
lift_cache_blocks, 260, 138.483002
lift_cache_blocks, 261, 138.533997
lift_cache_blocks, 262, 138.565994
lift_cache_blocks, 263, 138.580002
lift_cache_blocks, 264, 138.526001
lift_cache_blocks, 265, 138.589996
lift_cache_blocks, 266, 138.561005
lift_cache_blocks, 267, 138.546997
lift_cache_blocks, 268, 138.457001
lift_cache_blocks, 269, 138.582001
lift_cache_blocks, 270, 138.546997
lift_cache_blocks, 271, 138.498993
lift_cache_blocks, 272, 138.483002
lift_cache_blocks, 273, 138.539001
lift_cache_blocks, 274, 138.501999
lift_cache_blocks, 275, 138.501999
lift_cache_blocks, 276, 138.584000
lift_cache_blocks, 277, 138.707993
lift_cache_blocks, 278, 138.393005
lift_cache_blocks, 279, 138.524994
lift_cache_blocks, 280, 138.501999
lift_cache_blocks, 281, 138.403000
lift_cache_blocks, 282, 138.505997
lift_cache_blocks, 283, 138.397003
lift_cache_blocks, 284, 138.445007
lift_cache_blocks, 285, 138.466003
lift_cache_blocks, 286, 138.399994
lift_cache_blocks, 287, 138.440994
lift_cache_blocks, 288, 138.429001
lift_cache_blocks, 289, 138.516998
lift_cache_blocks, 290, 138.427994
lift_cache_blocks, 291, 138.455002
lift_cache_blocks, 292, 138.483002
lift_cache_blocks, 293, 138.419006
lift_cache_blocks, 294, 138.434998
lift_cache_blocks, 295, 138.612000
lift_cache_blocks, 296, 138.438004
lift_cache_blocks, 297, 138.447006
lift_cache_blocks, 298, 138.526001
lift_cache_blocks, 299, 138.589005
lift_cache_blocks, 300, 138.529999
lift_cache_blocks, 301, 138.526993
lift_cache_blocks, 302, 138.477005
lift_cache_blocks, 303, 138.488998
lift_cache_blocks, 304, 138.494003
lift_cache_blocks, 305, 138.487000
lift_cache_blocks, 306, 138.494995
lift_cache_blocks, 307, 138.537994
lift_cache_blocks, 308, 138.440002
lift_cache_blocks, 309, 138.343002
lift_cache_blocks, 310, 138.378998
lift_cache_blocks, 311, 138.531998
lift_cache_blocks, 312, 138.389999
lift_cache_blocks, 313, 138.434998
lift_cache_blocks, 314, 138.585999
lift_cache_blocks, 315, 138.475998
lift_cache_blocks, 316, 138.389999
lift_cache_blocks, 317, 138.485992
lift_cache_blocks, 318, 138.444000
lift_cache_blocks, 319, 138.483994
lift_cache_blocks, 320, 138.462997
lift_cache_blocks, 321, 138.362000
lift_cache_blocks, 322, 138.453995
lift_cache_blocks, 323, 138.533005
lift_cache_blocks, 324, 138.436005
lift_cache_blocks, 325, 138.440994
lift_cache_blocks, 326, 138.507996
lift_cache_blocks, 327, 138.477005
lift_cache_blocks, 328, 138.524994
lift_cache_blocks, 329, 138.440994
lift_cache_blocks, 330, 138.427002
lift_cache_blocks, 331, 138.382004
lift_cache_blocks, 332, 138.427002
lift_cache_blocks, 333, 138.563995
lift_cache_blocks, 334, 138.585999
lift_cache_blocks, 335, 138.492996
lift_cache_blocks, 336, 138.548004
lift_cache_blocks, 337, 138.509995
lift_cache_blocks, 338, 138.509003
lift_cache_blocks, 339, 138.470993
lift_cache_blocks, 340, 138.440994
lift_cache_blocks, 341, 138.518997
lift_cache_blocks, 342, 138.625000
lift_cache_blocks, 343, 138.589996
lift_cache_blocks, 344, 138.455994
lift_cache_blocks, 345, 138.559998
lift_cache_blocks, 346, 138.509995
lift_cache_blocks, 347, 138.423996
lift_cache_blocks, 348, 138.598007
lift_cache_blocks, 349, 138.451996
lift_cache_blocks, 350, 138.563995
lift_cache_blocks, 351, 138.475998
lift_cache_blocks, 352, 138.514999
lift_cache_blocks, 353, 138.455994
lift_cache_blocks, 354, 138.585999
lift_cache_blocks, 355, 138.425003
lift_cache_blocks, 356, 138.395996
lift_cache_blocks, 357, 138.582001
lift_cache_blocks, 358, 138.537994
lift_cache_blocks, 359, 138.363998
lift_cache_blocks, 360, 138.520004
lift_cache_blocks, 361, 138.531998
lift_cache_blocks, 362, 138.481003
lift_cache_blocks, 363, 138.598999
lift_cache_blocks, 364, 138.582001
lift_cache_blocks, 365, 138.401993
lift_cache_blocks, 366, 138.419998
lift_cache_blocks, 367, 138.509995
lift_cache_blocks, 368, 138.542007
lift_cache_blocks, 369, 138.457001
lift_cache_blocks, 370, 138.606995
lift_cache_blocks, 371, 138.455994
lift_cache_blocks, 372, 138.520996
lift_cache_blocks, 373, 138.528000
lift_cache_blocks, 374, 138.589996
lift_cache_blocks, 375, 138.462997
lift_cache_blocks, 376, 138.524994
lift_cache_blocks, 377, 138.500000
lift_cache_blocks, 378, 138.479996
lift_cache_blocks, 379, 138.500000
lift_cache_blocks, 380, 138.498001
lift_cache_blocks, 381, 138.412003
lift_cache_blocks, 382, 138.432999
lift_cache_blocks, 383, 138.421997
lift_cache_blocks, 384, 138.462006
lift_cache_blocks, 385, 138.378006
lift_cache_blocks, 386, 138.468994
lift_cache_blocks, 387, 138.373993
lift_cache_blocks, 388, 138.563004
lift_cache_blocks, 389, 138.509995
lift_cache_blocks, 390, 138.483994
lift_cache_blocks, 391, 138.473999
lift_cache_blocks, 392, 138.438004
lift_cache_blocks, 393, 138.507996
lift_cache_blocks, 394, 138.529007
lift_cache_blocks, 395, 138.453003
lift_cache_blocks, 396, 138.432999
lift_cache_blocks, 397, 138.373993
lift_cache_blocks, 398, 138.507996
lift_cache_blocks, 399, 138.468994
lift_cache_blocks, 400, 138.457001
lift_cache_blocks, 401, 138.485001
lift_cache_blocks, 402, 138.492996
lift_cache_blocks, 403, 138.464005
lift_cache_blocks, 404, 138.360992
lift_cache_blocks, 405, 138.475006
lift_cache_blocks, 406, 138.432999
lift_cache_blocks, 407, 138.595001
lift_cache_blocks, 408, 138.569000
lift_cache_blocks, 409, 138.434006
lift_cache_blocks, 410, 138.417007
lift_cache_blocks, 411, 138.470001
lift_cache_blocks, 412, 138.425003
lift_cache_blocks, 413, 138.436996
lift_cache_blocks, 414, 138.367996
lift_cache_blocks, 415, 138.451996
lift_cache_blocks, 416, 138.442993
lift_cache_blocks, 417, 138.406998
lift_cache_blocks, 418, 138.457993
lift_cache_blocks, 419, 138.479996
lift_cache_blocks, 420, 138.490005
lift_cache_blocks, 421, 138.440994
lift_cache_blocks, 422, 138.429993
lift_cache_blocks, 423, 138.492996
lift_cache_blocks, 424, 138.431000
lift_cache_blocks, 425, 138.459000
lift_cache_blocks, 426, 138.425995
lift_cache_blocks, 427, 138.393005
lift_cache_blocks, 428, 138.382996
lift_cache_blocks, 429, 138.432999
lift_cache_blocks, 430, 138.526001
lift_cache_blocks, 431, 138.356003
lift_cache_blocks, 432, 138.421997
lift_cache_blocks, 433, 138.524002
lift_cache_blocks, 434, 138.429001
lift_cache_blocks, 435, 138.464005
lift_cache_blocks, 436, 138.580002
lift_cache_blocks, 437, 138.431000
lift_cache_blocks, 438, 138.496002
lift_cache_blocks, 439, 138.371994
lift_cache_blocks, 440, 138.490005
lift_cache_blocks, 441, 138.397003
lift_cache_blocks, 442, 138.417999
lift_cache_blocks, 443, 138.460007
lift_cache_blocks, 444, 138.466003
lift_cache_blocks, 445, 138.389008
lift_cache_blocks, 446, 138.576004
lift_cache_blocks, 447, 138.520996
lift_cache_blocks, 448, 138.403000
lift_cache_blocks, 449, 138.401001
lift_cache_blocks, 450, 138.528000
lift_cache_blocks, 451, 138.408997
lift_cache_blocks, 452, 138.393005
lift_cache_blocks, 453, 138.501007
lift_cache_blocks, 454, 138.427002
lift_cache_blocks, 455, 138.457001
lift_cache_blocks, 456, 138.412003
lift_cache_blocks, 457, 138.440994
lift_cache_blocks, 458, 138.432999
lift_cache_blocks, 459, 138.434006
lift_cache_blocks, 460, 138.378006
lift_cache_blocks, 461, 138.550995
lift_cache_blocks, 462, 138.466003
lift_cache_blocks, 463, 138.382996
lift_cache_blocks, 464, 138.403000
lift_cache_blocks, 465, 138.537003
lift_cache_blocks, 466, 138.423996
lift_cache_blocks, 467, 138.397995
lift_cache_blocks, 468, 138.348999
lift_cache_blocks, 469, 138.395004
lift_cache_blocks, 470, 138.419006
lift_cache_blocks, 471, 138.468002
lift_cache_blocks, 472, 138.391998
lift_cache_blocks, 473, 138.460007
lift_cache_blocks, 474, 138.544998
lift_cache_blocks, 475, 138.464996
lift_cache_blocks, 476, 138.563995
lift_cache_blocks, 477, 138.501007
lift_cache_blocks, 478, 138.348007
lift_cache_blocks, 479, 138.459000
lift_cache_blocks, 480, 138.550995
lift_cache_blocks, 481, 138.468994
lift_cache_blocks, 482, 138.423996
lift_cache_blocks, 483, 138.518997
lift_cache_blocks, 484, 138.397003
lift_cache_blocks, 485, 138.455994
lift_cache_blocks, 486, 138.531006
lift_cache_blocks, 487, 138.466995
lift_cache_blocks, 488, 138.470001
lift_cache_blocks, 489, 138.580994
lift_cache_blocks, 490, 138.488998
lift_cache_blocks, 491, 138.481003
lift_cache_blocks, 492, 138.475998
lift_cache_blocks, 493, 138.567001
lift_cache_blocks, 494, 138.531998
lift_cache_blocks, 495, 138.429993
lift_cache_blocks, 496, 138.597000
lift_cache_blocks, 497, 138.488007
lift_cache_blocks, 498, 138.397995
lift_cache_blocks, 499, 138.507004
lift_cache_blocks, 500, 138.438995
lift_cache_blocks, 501, 138.421005
lift_cache_blocks, 502, 138.470001
lift_cache_blocks, 503, 138.468994
lift_cache_blocks, 504, 138.498993
lift_cache_blocks, 505, 138.550995
lift_cache_blocks, 506, 138.427994
lift_cache_blocks, 507, 138.431000
lift_cache_blocks, 508, 138.531006
lift_cache_blocks, 509, 138.483994
lift_cache_blocks, 510, 138.429001
lift_cache_blocks, 511, 138.621994
lift_cache_blocks, 512, 138.464005
lift_cache_blocks, 513, 138.408005
lift_cache_blocks, 514, 138.447998
lift_cache_blocks, 515, 138.485992
lift_cache_blocks, 516, 138.464996
lift_cache_blocks, 517, 138.576996
lift_cache_blocks, 518, 138.462006
lift_cache_blocks, 519, 138.425995
lift_cache_blocks, 520, 138.425995
lift_cache_blocks, 521, 138.490005
lift_cache_blocks, 522, 138.460999
lift_cache_blocks, 523, 138.526001
lift_cache_blocks, 524, 138.539001
lift_cache_blocks, 525, 138.423996
lift_cache_blocks, 526, 138.477997
lift_cache_blocks, 527, 138.589996
lift_cache_blocks, 528, 138.468002
lift_cache_blocks, 529, 138.423004
lift_cache_blocks, 530, 138.337006
lift_cache_blocks, 531, 138.404007
lift_cache_blocks, 532, 138.498993
lift_cache_blocks, 533, 138.466995
lift_cache_blocks, 534, 138.559006
lift_cache_blocks, 535, 138.416000
lift_cache_blocks, 536, 138.425995
lift_cache_blocks, 537, 138.554993
lift_cache_blocks, 538, 138.363007
lift_cache_blocks, 539, 138.365005
lift_cache_blocks, 540, 138.451004
lift_cache_blocks, 541, 138.376999
lift_cache_blocks, 542, 138.561996
lift_cache_blocks, 543, 138.457993
lift_cache_blocks, 544, 138.432999
lift_cache_blocks, 545, 138.503006
lift_cache_blocks, 546, 138.503006
lift_cache_blocks, 547, 138.429001
lift_cache_blocks, 548, 138.501999
lift_cache_blocks, 549, 138.488007
lift_cache_blocks, 550, 138.404999
lift_cache_blocks, 551, 138.429001
lift_cache_blocks, 552, 138.602997
lift_cache_blocks, 553, 138.317001
lift_cache_blocks, 554, 138.524994
lift_cache_blocks, 555, 138.589005
lift_cache_blocks, 556, 138.526001
lift_cache_blocks, 557, 138.419006
lift_cache_blocks, 558, 138.462997
lift_cache_blocks, 559, 138.460007
lift_cache_blocks, 560, 138.466003
lift_cache_blocks, 561, 138.451996
lift_cache_blocks, 562, 138.597000
lift_cache_blocks, 563, 138.580002
lift_cache_blocks, 564, 138.481003
lift_cache_blocks, 565, 138.429001
lift_cache_blocks, 566, 138.468994
lift_cache_blocks, 567, 138.546997
lift_cache_blocks, 568, 138.561005
lift_cache_blocks, 569, 138.548004
lift_cache_blocks, 570, 138.425995
lift_cache_blocks, 571, 138.574005
lift_cache_blocks, 572, 138.388000
lift_cache_blocks, 573, 138.554001
lift_cache_blocks, 574, 138.533997
lift_cache_blocks, 575, 138.479004
lift_cache_blocks, 576, 138.498001
lift_cache_blocks, 577, 138.608002
lift_cache_blocks, 578, 138.626999
lift_cache_blocks, 579, 138.479996
lift_cache_blocks, 580, 138.664993
lift_cache_blocks, 581, 138.466003
lift_cache_blocks, 582, 138.440994
lift_cache_blocks, 583, 138.417999
lift_cache_blocks, 584, 138.477997
lift_cache_blocks, 585, 138.505997
lift_cache_blocks, 586, 138.531998
lift_cache_blocks, 587, 138.520004
lift_cache_blocks, 588, 138.585007
lift_cache_blocks, 589, 138.492004
lift_cache_blocks, 590, 138.567001
lift_cache_blocks, 591, 138.513000
lift_cache_blocks, 592, 138.498001
lift_cache_blocks, 593, 138.544006
lift_cache_blocks, 594, 138.490997
lift_cache_blocks, 595, 138.518997
lift_cache_blocks, 596, 138.511002
lift_cache_blocks, 597, 138.350006
lift_cache_blocks, 598, 138.494995
lift_cache_blocks, 599, 138.492004
lift_cache_blocks, 600, 138.524002
lift_cache_blocks, 601, 138.311005
lift_cache_blocks, 602, 138.432007
lift_cache_blocks, 603, 138.367996
lift_cache_blocks, 604, 138.460999
lift_cache_blocks, 605, 138.444000
lift_cache_blocks, 606, 138.535004
lift_cache_blocks, 607, 138.423004
lift_cache_blocks, 608, 138.447998
lift_cache_blocks, 609, 138.572998
lift_cache_blocks, 610, 138.539993
lift_cache_blocks, 611, 138.444000
lift_cache_blocks, 612, 138.550003
lift_cache_blocks, 613, 138.414001
lift_cache_blocks, 614, 138.479996
lift_cache_blocks, 615, 138.561996
lift_cache_blocks, 616, 138.389008
lift_cache_blocks, 617, 138.533997
lift_cache_blocks, 618, 138.593994
lift_cache_blocks, 619, 138.570007
lift_cache_blocks, 620, 138.444000
lift_cache_blocks, 621, 138.587997
lift_cache_blocks, 622, 138.550003
lift_cache_blocks, 623, 138.412003
lift_cache_blocks, 624, 138.453995
lift_cache_blocks, 625, 138.526993
lift_cache_blocks, 626, 138.451004
lift_cache_blocks, 627, 138.457001
lift_cache_blocks, 628, 138.511993
lift_cache_blocks, 629, 138.477005
lift_cache_blocks, 630, 138.507004
lift_cache_blocks, 631, 138.557999
lift_cache_blocks, 632, 138.332001
lift_cache_blocks, 633, 138.432999
lift_cache_blocks, 634, 138.548004
lift_cache_blocks, 635, 138.518005
lift_cache_blocks, 636, 138.455002
lift_cache_blocks, 637, 138.419998
lift_cache_blocks, 638, 138.427994
lift_cache_blocks, 639, 138.425995
lift_cache_blocks, 640, 138.438995
lift_cache_blocks, 641, 138.589996
lift_cache_blocks, 642, 138.598007
lift_cache_blocks, 643, 138.395996
lift_cache_blocks, 644, 138.425003
lift_cache_blocks, 645, 138.445007
lift_cache_blocks, 646, 138.522995
lift_cache_blocks, 647, 138.585999
lift_cache_blocks, 648, 138.401993
lift_cache_blocks, 649, 138.460999
lift_cache_blocks, 650, 138.639008
lift_cache_blocks, 651, 138.492996
lift_cache_blocks, 652, 138.479004
lift_cache_blocks, 653, 138.539001
lift_cache_blocks, 654, 138.462006
lift_cache_blocks, 655, 138.488998
lift_cache_blocks, 656, 138.563995
lift_cache_blocks, 657, 138.442001
lift_cache_blocks, 658, 138.544998
lift_cache_blocks, 659, 138.528000
lift_cache_blocks, 660, 138.432007
lift_cache_blocks, 661, 138.425003
lift_cache_blocks, 662, 138.567993
lift_cache_blocks, 663, 138.481995
lift_cache_blocks, 664, 138.550995
lift_cache_blocks, 665, 138.591995
lift_cache_blocks, 666, 138.440002
lift_cache_blocks, 667, 138.518005
lift_cache_blocks, 668, 138.552994
lift_cache_blocks, 669, 138.358002
lift_cache_blocks, 670, 138.380005
lift_cache_blocks, 671, 138.432007
lift_cache_blocks, 672, 138.464005
lift_cache_blocks, 673, 138.431000
lift_cache_blocks, 674, 138.556000
lift_cache_blocks, 675, 138.593994
lift_cache_blocks, 676, 138.490997
lift_cache_blocks, 677, 138.535995
lift_cache_blocks, 678, 138.481995
lift_cache_blocks, 679, 138.472000
lift_cache_blocks, 680, 138.459000
lift_cache_blocks, 681, 138.608994
lift_cache_blocks, 682, 138.509003
lift_cache_blocks, 683, 138.470001
lift_cache_blocks, 684, 138.529007
lift_cache_blocks, 685, 138.440002
lift_cache_blocks, 686, 138.518997
lift_cache_blocks, 687, 138.585007
lift_cache_blocks, 688, 138.460007
lift_cache_blocks, 689, 138.514999
lift_cache_blocks, 690, 138.526001
lift_cache_blocks, 691, 138.414001
lift_cache_blocks, 692, 138.358002
lift_cache_blocks, 693, 138.468002
lift_cache_blocks, 694, 138.546005
lift_cache_blocks, 695, 138.432007
lift_cache_blocks, 696, 138.619003
lift_cache_blocks, 697, 138.427002
lift_cache_blocks, 698, 138.313995
lift_cache_blocks, 699, 138.464005
lift_cache_blocks, 700, 138.520996
lift_cache_blocks, 701, 138.518997
lift_cache_blocks, 702, 138.550995
lift_cache_blocks, 703, 138.475998
lift_cache_blocks, 704, 138.324005
lift_cache_blocks, 705, 138.591003
lift_cache_blocks, 706, 138.608994
lift_cache_blocks, 707, 138.580994
lift_cache_blocks, 708, 138.582001
lift_cache_blocks, 709, 138.533997
lift_cache_blocks, 710, 138.507004
lift_cache_blocks, 711, 138.559006
lift_cache_blocks, 712, 138.570007
lift_cache_blocks, 713, 138.479004
lift_cache_blocks, 714, 138.432999
lift_cache_blocks, 715, 138.503006
lift_cache_blocks, 716, 138.587997
lift_cache_blocks, 717, 138.393005
lift_cache_blocks, 718, 138.529007
lift_cache_blocks, 719, 138.466003
lift_cache_blocks, 720, 138.354996
lift_cache_blocks, 721, 138.447006
lift_cache_blocks, 722, 138.473007
lift_cache_blocks, 723, 138.453995
lift_cache_blocks, 724, 138.537003
lift_cache_blocks, 725, 138.511993
lift_cache_blocks, 726, 138.425995
lift_cache_blocks, 727, 138.518005
lift_cache_blocks, 728, 138.757996
lift_cache_blocks, 729, 138.524002
lift_cache_blocks, 730, 138.552994
lift_cache_blocks, 731, 138.509995
lift_cache_blocks, 732, 138.464005
lift_cache_blocks, 733, 138.520996
lift_cache_blocks, 734, 138.496994
lift_cache_blocks, 735, 138.490005
lift_cache_blocks, 736, 138.539993
lift_cache_blocks, 737, 138.542007
lift_cache_blocks, 738, 138.542007
lift_cache_blocks, 739, 138.520004
lift_cache_blocks, 740, 138.600006
lift_cache_blocks, 741, 138.498993
lift_cache_blocks, 742, 138.498993
lift_cache_blocks, 743, 138.509003
lift_cache_blocks, 744, 138.434998
lift_cache_blocks, 745, 138.490005
lift_cache_blocks, 746, 138.485992
lift_cache_blocks, 747, 138.438004
lift_cache_blocks, 748, 138.399002
lift_cache_blocks, 749, 138.567001
lift_cache_blocks, 750, 138.565994
lift_cache_blocks, 751, 138.427002
lift_cache_blocks, 752, 138.520004
lift_cache_blocks, 753, 138.550003
lift_cache_blocks, 754, 138.578003
lift_cache_blocks, 755, 138.391998
lift_cache_blocks, 756, 138.514999
lift_cache_blocks, 757, 138.363998
lift_cache_blocks, 758, 138.688004
lift_cache_blocks, 759, 138.595001
lift_cache_blocks, 760, 138.466995
lift_cache_blocks, 761, 138.475006
lift_cache_blocks, 762, 138.570999
lift_cache_blocks, 763, 138.531006
lift_cache_blocks, 764, 138.442993
lift_cache_blocks, 765, 138.578003
lift_cache_blocks, 766, 138.591003
lift_cache_blocks, 767, 138.528000
lift_cache_blocks, 768, 138.529999
lift_cache_blocks, 769, 138.531006
lift_cache_blocks, 770, 138.473007
lift_cache_blocks, 771, 138.671005
lift_cache_blocks, 772, 138.546997
lift_cache_blocks, 773, 138.507996
lift_cache_blocks, 774, 138.576996
lift_cache_blocks, 775, 138.475998
lift_cache_blocks, 776, 138.432999
lift_cache_blocks, 777, 138.513000
lift_cache_blocks, 778, 138.550995
lift_cache_blocks, 779, 138.520004
lift_cache_blocks, 780, 138.485001
lift_cache_blocks, 781, 138.535995
lift_cache_blocks, 782, 138.518005
lift_cache_blocks, 783, 138.429993
lift_cache_blocks, 784, 138.602997
lift_cache_blocks, 785, 138.544998
lift_cache_blocks, 786, 138.434006
lift_cache_blocks, 787, 138.427002
lift_cache_blocks, 788, 138.447006
lift_cache_blocks, 789, 138.429993
lift_cache_blocks, 790, 138.434998
lift_cache_blocks, 791, 138.425003
lift_cache_blocks, 792, 138.485992
lift_cache_blocks, 793, 138.403000
lift_cache_blocks, 794, 138.494003
lift_cache_blocks, 795, 138.376007
lift_cache_blocks, 796, 138.494003
lift_cache_blocks, 797, 138.552994
lift_cache_blocks, 798, 138.395996
lift_cache_blocks, 799, 138.514999
lift_cache_blocks, 800, 138.434998
lift_cache_blocks, 801, 138.341003
lift_cache_blocks, 802, 138.477005
lift_cache_blocks, 803, 138.464996
lift_cache_blocks, 804, 138.468002
lift_cache_blocks, 805, 138.460007
lift_cache_blocks, 806, 138.505997
lift_cache_blocks, 807, 138.397995
lift_cache_blocks, 808, 138.434998
lift_cache_blocks, 809, 138.524002
lift_cache_blocks, 810, 138.487000
lift_cache_blocks, 811, 138.621994
lift_cache_blocks, 812, 138.408997
lift_cache_blocks, 813, 138.356003
lift_cache_blocks, 814, 138.475998
lift_cache_blocks, 815, 138.436005
lift_cache_blocks, 816, 138.464996
lift_cache_blocks, 817, 138.378998
lift_cache_blocks, 818, 138.501007
lift_cache_blocks, 819, 138.561005
lift_cache_blocks, 820, 138.410995
lift_cache_blocks, 821, 138.544006
lift_cache_blocks, 822, 138.345993
lift_cache_blocks, 823, 138.574005
lift_cache_blocks, 824, 138.421997
lift_cache_blocks, 825, 138.477997
lift_cache_blocks, 826, 138.505005
lift_cache_blocks, 827, 138.369995
lift_cache_blocks, 828, 138.546005
lift_cache_blocks, 829, 138.475006
lift_cache_blocks, 830, 138.423004
lift_cache_blocks, 831, 138.462997
lift_cache_blocks, 832, 138.481995
lift_cache_blocks, 833, 138.459000
lift_cache_blocks, 834, 138.429993
lift_cache_blocks, 835, 138.485001
lift_cache_blocks, 836, 138.498993
lift_cache_blocks, 837, 138.410004
lift_cache_blocks, 838, 138.511002
lift_cache_blocks, 839, 138.378998
lift_cache_blocks, 840, 138.507996
lift_cache_blocks, 841, 138.513000
lift_cache_blocks, 842, 138.561005
lift_cache_blocks, 843, 138.449997
lift_cache_blocks, 844, 138.498001
lift_cache_blocks, 845, 138.378006
lift_cache_blocks, 846, 138.410995
lift_cache_blocks, 847, 138.522003
lift_cache_blocks, 848, 138.328003
lift_cache_blocks, 849, 138.453995
lift_cache_blocks, 850, 138.561996
lift_cache_blocks, 851, 138.416000
lift_cache_blocks, 852, 138.453003
lift_cache_blocks, 853, 138.419998
lift_cache_blocks, 854, 138.429001
lift_cache_blocks, 855, 138.475006
lift_cache_blocks, 856, 138.496002
lift_cache_blocks, 857, 138.490005
lift_cache_blocks, 858, 138.380005
lift_cache_blocks, 859, 138.434006
lift_cache_blocks, 860, 138.511002
lift_cache_blocks, 861, 138.427002
lift_cache_blocks, 862, 138.537994
lift_cache_blocks, 863, 138.542007
lift_cache_blocks, 864, 138.516998
lift_cache_blocks, 865, 138.472000
lift_cache_blocks, 866, 138.483994
lift_cache_blocks, 867, 138.429001
lift_cache_blocks, 868, 138.507996
lift_cache_blocks, 869, 138.451004
lift_cache_blocks, 870, 138.421005
lift_cache_blocks, 871, 138.421997
lift_cache_blocks, 872, 138.397995
lift_cache_blocks, 873, 138.376999
lift_cache_blocks, 874, 138.477997
lift_cache_blocks, 875, 138.358994
lift_cache_blocks, 876, 138.490997
lift_cache_blocks, 877, 138.509995
lift_cache_blocks, 878, 138.434998
lift_cache_blocks, 879, 138.389999
lift_cache_blocks, 880, 138.393997
lift_cache_blocks, 881, 138.593002
lift_cache_blocks, 882, 138.468994
lift_cache_blocks, 883, 138.483994
lift_cache_blocks, 884, 138.552002
lift_cache_blocks, 885, 138.406998
lift_cache_blocks, 886, 138.388000
lift_cache_blocks, 887, 138.438995
lift_cache_blocks, 888, 138.473007
lift_cache_blocks, 889, 138.414001
lift_cache_blocks, 890, 138.617004
lift_cache_blocks, 891, 138.522995
lift_cache_blocks, 892, 138.442993
lift_cache_blocks, 893, 138.481003
lift_cache_blocks, 894, 138.511993
lift_cache_blocks, 895, 138.524994
lift_cache_blocks, 896, 138.604996
lift_cache_blocks, 897, 138.587997
lift_cache_blocks, 898, 138.533997
lift_cache_blocks, 899, 138.557007
lift_cache_blocks, 900, 138.492996
lift_cache_blocks, 901, 138.462006
lift_cache_blocks, 902, 138.378998
lift_cache_blocks, 903, 138.544998
lift_cache_blocks, 904, 138.509003
lift_cache_blocks, 905, 138.546005
lift_cache_blocks, 906, 138.529999
lift_cache_blocks, 907, 138.628006
lift_cache_blocks, 908, 138.395996
lift_cache_blocks, 909, 138.529999
lift_cache_blocks, 910, 138.522003
lift_cache_blocks, 911, 138.516006
lift_cache_blocks, 912, 138.554993
lift_cache_blocks, 913, 138.563004
lift_cache_blocks, 914, 138.401001
lift_cache_blocks, 915, 138.513000
lift_cache_blocks, 916, 138.576004
lift_cache_blocks, 917, 138.384003
lift_cache_blocks, 918, 138.442001
lift_cache_blocks, 919, 138.632004
lift_cache_blocks, 920, 138.520004
lift_cache_blocks, 921, 138.539001
lift_cache_blocks, 922, 138.546997
lift_cache_blocks, 923, 138.518005
lift_cache_blocks, 924, 138.488007
lift_cache_blocks, 925, 138.561996
lift_cache_blocks, 926, 138.513000
lift_cache_blocks, 927, 138.572998
lift_cache_blocks, 928, 138.580002
lift_cache_blocks, 929, 138.490005
lift_cache_blocks, 930, 138.453003
lift_cache_blocks, 931, 138.507004
lift_cache_blocks, 932, 138.503006
lift_cache_blocks, 933, 138.449005
lift_cache_blocks, 934, 138.453003
lift_cache_blocks, 935, 138.610992
lift_cache_blocks, 936, 138.503998
lift_cache_blocks, 937, 138.464996
lift_cache_blocks, 938, 138.636002
lift_cache_blocks, 939, 138.572006
lift_cache_blocks, 940, 138.427994
lift_cache_blocks, 941, 138.524994
lift_cache_blocks, 942, 138.427002
lift_cache_blocks, 943, 138.487000
lift_cache_blocks, 944, 138.449005
lift_cache_blocks, 945, 138.451996
lift_cache_blocks, 946, 138.393005
lift_cache_blocks, 947, 138.518997
lift_cache_blocks, 948, 138.516998
lift_cache_blocks, 949, 138.459000
lift_cache_blocks, 950, 138.522003
lift_cache_blocks, 951, 138.565002
lift_cache_blocks, 952, 138.429001
lift_cache_blocks, 953, 138.522995
lift_cache_blocks, 954, 138.578995
lift_cache_blocks, 955, 138.468994
lift_cache_blocks, 956, 138.479996
lift_cache_blocks, 957, 138.513000
lift_cache_blocks, 958, 138.518005
lift_cache_blocks, 959, 138.483002
lift_cache_blocks, 960, 138.529007
lift_cache_blocks, 961, 138.501999
lift_cache_blocks, 962, 138.511993
lift_cache_blocks, 963, 138.505005
lift_cache_blocks, 964, 138.479996
lift_cache_blocks, 965, 138.582001
lift_cache_blocks, 966, 138.623993
lift_cache_blocks, 967, 138.554993
lift_cache_blocks, 968, 138.479004
lift_cache_blocks, 969, 138.557999
lift_cache_blocks, 970, 138.481003
lift_cache_blocks, 971, 138.514008
lift_cache_blocks, 972, 138.498001
lift_cache_blocks, 973, 138.507996
lift_cache_blocks, 974, 138.404007
lift_cache_blocks, 975, 138.537994
lift_cache_blocks, 976, 138.410004
lift_cache_blocks, 977, 138.466995
lift_cache_blocks, 978, 138.475006
lift_cache_blocks, 979, 138.479996
lift_cache_blocks, 980, 138.440002
lift_cache_blocks, 981, 138.593002
lift_cache_blocks, 982, 138.539001
lift_cache_blocks, 983, 138.475006
lift_cache_blocks, 984, 138.434998
lift_cache_blocks, 985, 138.582001
lift_cache_blocks, 986, 138.559998
lift_cache_blocks, 987, 138.542999
lift_cache_blocks, 988, 138.539993
lift_cache_blocks, 989, 138.453995
lift_cache_blocks, 990, 138.492004
lift_cache_blocks, 991, 138.576996
lift_cache_blocks, 992, 138.488007
lift_cache_blocks, 993, 138.399002
lift_cache_blocks, 994, 138.630005
lift_cache_blocks, 995, 138.559998
lift_cache_blocks, 996, 138.559998
lift_cache_blocks, 997, 138.460999
lift_cache_blocks, 998, 138.455994
lift_cache_blocks, 999, 138.455994


==> tvm/old_results/4670K/runs_clang_Ofast_old/lift_default.csv <==
name, iteration, runtime
lift_default, 0, 1876.048950
lift_default, 1, 1873.755981
lift_default, 2, 1875.234009
lift_default, 3, 1875.338989
lift_default, 4, 1876.457031
lift_default, 5, 1874.822021
lift_default, 6, 1874.223022
lift_default, 7, 1875.561035
lift_default, 8, 1878.228027
lift_default, 9, 1875.849976
lift_default, 10, 1874.677979
lift_default, 11, 1877.298950
lift_default, 12, 1877.483032
lift_default, 13, 1876.880981
lift_default, 14, 1877.149048
lift_default, 15, 1878.485962
lift_default, 16, 1877.774048
lift_default, 17, 1876.772949
lift_default, 18, 1877.279053
lift_default, 19, 1877.576050
lift_default, 20, 1877.805054
lift_default, 21, 1876.139038
lift_default, 22, 1875.697998
lift_default, 23, 1892.010986
lift_default, 24, 1873.642944
lift_default, 25, 1875.655029
lift_default, 26, 1877.655029
lift_default, 27, 1875.571045
lift_default, 28, 1875.256958
lift_default, 29, 1877.030029
lift_default, 30, 1875.865967
lift_default, 31, 1876.473999
lift_default, 32, 1873.114990
lift_default, 33, 1873.657959
lift_default, 34, 1876.357056
lift_default, 35, 1876.036987
lift_default, 36, 1877.234009
lift_default, 37, 1878.201050
lift_default, 38, 1878.232056
lift_default, 39, 1877.578003
lift_default, 40, 1875.413940
lift_default, 41, 1877.916016
lift_default, 42, 1878.203003
lift_default, 43, 1878.342041
lift_default, 44, 1876.732056
lift_default, 45, 1875.932007
lift_default, 46, 1877.073975
lift_default, 47, 1875.562012
lift_default, 48, 1876.915039
lift_default, 49, 1876.412964
lift_default, 50, 1877.677979
lift_default, 51, 1877.984009
lift_default, 52, 1878.375000
lift_default, 53, 1878.227051
lift_default, 54, 1878.062988
lift_default, 55, 1877.621948
lift_default, 56, 1877.993042
lift_default, 57, 1878.177002
lift_default, 58, 1879.281982
lift_default, 59, 1878.161011
lift_default, 60, 1879.583008
lift_default, 61, 1878.640015
lift_default, 62, 1877.339966
lift_default, 63, 1877.036987
lift_default, 64, 1877.640015
lift_default, 65, 1876.474976
lift_default, 66, 1877.975952
lift_default, 67, 1877.156982
lift_default, 68, 1879.645020
lift_default, 69, 1877.822998
lift_default, 70, 1877.927979
lift_default, 71, 1876.887939
lift_default, 72, 1877.031982
lift_default, 73, 1877.094971
lift_default, 74, 1875.677002
lift_default, 75, 1876.758057
lift_default, 76, 1878.758057
lift_default, 77, 1878.380981
lift_default, 78, 1878.458984
lift_default, 79, 1879.515991
lift_default, 80, 1877.645020
lift_default, 81, 1876.494019
lift_default, 82, 1875.956055
lift_default, 83, 1876.501953
lift_default, 84, 1876.800049
lift_default, 85, 1875.920044
lift_default, 86, 1877.008057
lift_default, 87, 1877.829956
lift_default, 88, 1877.782959
lift_default, 89, 1878.453003
lift_default, 90, 1879.076050
lift_default, 91, 1877.204956
lift_default, 92, 1876.454956
lift_default, 93, 1876.050049
lift_default, 94, 1879.077026
lift_default, 95, 1877.225952
lift_default, 96, 1878.308960
lift_default, 97, 1878.262939
lift_default, 98, 1879.650024
lift_default, 99, 1878.994995
lift_default, 100, 1879.691040
lift_default, 101, 1877.509033
lift_default, 102, 1878.626953
lift_default, 103, 1877.211060
lift_default, 104, 1877.192993
lift_default, 105, 1877.223999
lift_default, 106, 1876.769043
lift_default, 107, 1876.826050
lift_default, 108, 1875.930054
lift_default, 109, 1876.171021
lift_default, 110, 1878.345947
lift_default, 111, 1876.187012
lift_default, 112, 1877.168945
lift_default, 113, 1878.649048
lift_default, 114, 1876.895996
lift_default, 115, 1877.130981
lift_default, 116, 1877.114014
lift_default, 117, 1879.162964
lift_default, 118, 1877.071045
lift_default, 119, 1877.078979
lift_default, 120, 1878.177002
lift_default, 121, 1876.651978
lift_default, 122, 1877.415039
lift_default, 123, 1877.140991
lift_default, 124, 1876.214966
lift_default, 125, 1878.342041
lift_default, 126, 1877.390015
lift_default, 127, 1877.531006
lift_default, 128, 1878.008057
lift_default, 129, 1876.618042
lift_default, 130, 1878.961060
lift_default, 131, 1875.220947
lift_default, 132, 1874.676025
lift_default, 133, 1876.012939
lift_default, 134, 1877.457031
lift_default, 135, 1878.073975
lift_default, 136, 1878.370972
lift_default, 137, 1878.588013
lift_default, 138, 1878.911987
lift_default, 139, 1877.480957
lift_default, 140, 1878.472046
lift_default, 141, 1878.988037
lift_default, 142, 1879.609985
lift_default, 143, 1878.608032
lift_default, 144, 1877.213989
lift_default, 145, 1877.957031
lift_default, 146, 1879.328979
lift_default, 147, 1877.906982
lift_default, 148, 1878.171021
lift_default, 149, 1876.223999
lift_default, 150, 1878.005981
lift_default, 151, 1877.848022
lift_default, 152, 1878.078003
lift_default, 153, 1879.532959
lift_default, 154, 1878.412964
lift_default, 155, 1877.828979
lift_default, 156, 1877.600952
lift_default, 157, 1878.733032
lift_default, 158, 1877.599976
lift_default, 159, 1877.720947
lift_default, 160, 1875.848022
lift_default, 161, 1875.868042
lift_default, 162, 1877.939941
lift_default, 163, 1876.154053
lift_default, 164, 1876.952026
lift_default, 165, 1877.482056
lift_default, 166, 1878.178955
lift_default, 167, 1875.885010
lift_default, 168, 1876.083008
lift_default, 169, 1877.865967
lift_default, 170, 1879.779053
lift_default, 171, 1877.609009
lift_default, 172, 1876.567017
lift_default, 173, 1877.961060
lift_default, 174, 1876.712036
lift_default, 175, 1878.401978
lift_default, 176, 1878.156006
lift_default, 177, 1877.661011
lift_default, 178, 1878.175049
lift_default, 179, 1876.734985
lift_default, 180, 1877.682007
lift_default, 181, 1876.395996
lift_default, 182, 1876.595947
lift_default, 183, 1876.954956
lift_default, 184, 1876.225952
lift_default, 185, 1875.327026
lift_default, 186, 1876.032959
lift_default, 187, 1876.890991
lift_default, 188, 1879.112061
lift_default, 189, 1876.937012
lift_default, 190, 1877.083984
lift_default, 191, 1877.079956
lift_default, 192, 1877.670044
lift_default, 193, 1879.994995
lift_default, 194, 1878.784058
lift_default, 195, 1876.819946
lift_default, 196, 1879.894043
lift_default, 197, 1879.564941
lift_default, 198, 1878.477051
lift_default, 199, 1877.755005
lift_default, 200, 1877.130005
lift_default, 201, 1875.088013
lift_default, 202, 1877.526001
lift_default, 203, 1876.375000
lift_default, 204, 1878.146973
lift_default, 205, 1878.204956
lift_default, 206, 1877.020020
lift_default, 207, 1878.483032
lift_default, 208, 1877.838013
lift_default, 209, 1877.676025
lift_default, 210, 1876.427002
lift_default, 211, 1876.847046
lift_default, 212, 1877.819946
lift_default, 213, 1878.512939
lift_default, 214, 1877.822998
lift_default, 215, 1878.921997
lift_default, 216, 1877.889038
lift_default, 217, 1878.350952
lift_default, 218, 1879.447021
lift_default, 219, 1877.463989
lift_default, 220, 1877.238037
lift_default, 221, 1875.927002
lift_default, 222, 1875.711060
lift_default, 223, 1877.017944
lift_default, 224, 1879.287964
lift_default, 225, 1875.605957
lift_default, 226, 1875.781006
lift_default, 227, 1876.397949
lift_default, 228, 1876.843018
lift_default, 229, 1878.517944
lift_default, 230, 1877.741943
lift_default, 231, 1877.951050
lift_default, 232, 1876.766968
lift_default, 233, 1878.168945
lift_default, 234, 1877.546997
lift_default, 235, 1878.317993
lift_default, 236, 1877.560059
lift_default, 237, 1878.030029
lift_default, 238, 1877.139038
lift_default, 239, 1877.197021
lift_default, 240, 1878.404053
lift_default, 241, 1876.677002
lift_default, 242, 1877.181030
lift_default, 243, 1876.208008
lift_default, 244, 1876.880005
lift_default, 245, 1876.510010
lift_default, 246, 1875.879028
lift_default, 247, 1877.031006
lift_default, 248, 1876.473022
lift_default, 249, 1877.260986
lift_default, 250, 1878.441040
lift_default, 251, 1876.290039
lift_default, 252, 1873.454956
lift_default, 253, 1876.557983
lift_default, 254, 1876.157959
lift_default, 255, 1875.614990
lift_default, 256, 1875.582031
lift_default, 257, 1877.453003
lift_default, 258, 1876.604980
lift_default, 259, 1875.557983
lift_default, 260, 1877.288940
lift_default, 261, 1878.223022
lift_default, 262, 1879.386963
lift_default, 263, 1876.442017
lift_default, 264, 1877.989990
lift_default, 265, 1880.229980
lift_default, 266, 1877.229980
lift_default, 267, 1878.683960
lift_default, 268, 1877.314941
lift_default, 269, 1877.354004
lift_default, 270, 1876.484009
lift_default, 271, 1876.806030
lift_default, 272, 1878.176025
lift_default, 273, 1878.517944
lift_default, 274, 1876.365967
lift_default, 275, 1876.053955
lift_default, 276, 1877.287964
lift_default, 277, 1878.282959
lift_default, 278, 1877.019043
lift_default, 279, 1877.625977
lift_default, 280, 1877.344971
lift_default, 281, 1876.977051
lift_default, 282, 1877.551025
lift_default, 283, 1876.837036
lift_default, 284, 1875.717041
lift_default, 285, 1876.745972
lift_default, 286, 1875.957031
lift_default, 287, 1877.818970
lift_default, 288, 1877.149048
lift_default, 289, 1876.910034
lift_default, 290, 1879.009033
lift_default, 291, 1877.874023
lift_default, 292, 1878.560059
lift_default, 293, 1878.234009
lift_default, 294, 1878.162964
lift_default, 295, 1878.626953
lift_default, 296, 1877.828003
lift_default, 297, 1878.524048
lift_default, 298, 1878.125000
lift_default, 299, 1876.811035
lift_default, 300, 1877.552002
lift_default, 301, 1878.187012
lift_default, 302, 1877.203979
lift_default, 303, 1878.316040
lift_default, 304, 1877.069946
lift_default, 305, 1877.095947
lift_default, 306, 1878.201050
lift_default, 307, 1877.524048
lift_default, 308, 1878.079956
lift_default, 309, 1878.102051
lift_default, 310, 1877.135010
lift_default, 311, 1877.843994
lift_default, 312, 1878.630981
lift_default, 313, 1880.359009
lift_default, 314, 1878.651978
lift_default, 315, 1878.641968
lift_default, 316, 1877.845947
lift_default, 317, 1877.569946
lift_default, 318, 1877.047974
lift_default, 319, 1878.663940
lift_default, 320, 1877.048950
lift_default, 321, 1876.568970
lift_default, 322, 1877.996948
lift_default, 323, 1877.567017
lift_default, 324, 1876.478027
lift_default, 325, 1876.817017
lift_default, 326, 1875.818970
lift_default, 327, 1876.671997
lift_default, 328, 1875.293945
lift_default, 329, 1877.758057
lift_default, 330, 1876.228027
lift_default, 331, 1878.439941
lift_default, 332, 1877.095947
lift_default, 333, 1876.249023
lift_default, 334, 1876.404053
lift_default, 335, 1877.093018
lift_default, 336, 1875.505005
lift_default, 337, 1876.097046
lift_default, 338, 1877.347046
lift_default, 339, 1877.397949
lift_default, 340, 1874.796021
lift_default, 341, 1876.146973
lift_default, 342, 1875.900024
lift_default, 343, 1877.659058
lift_default, 344, 1875.926025
lift_default, 345, 1876.228027
lift_default, 346, 1877.344971
lift_default, 347, 1876.673950
lift_default, 348, 1875.739990
lift_default, 349, 1875.485962
lift_default, 350, 1877.519043
lift_default, 351, 1877.412964
lift_default, 352, 1877.755981
lift_default, 353, 1876.156006
lift_default, 354, 1875.993042
lift_default, 355, 1876.557983
lift_default, 356, 1874.959961
lift_default, 357, 1876.556030
lift_default, 358, 1875.130005
lift_default, 359, 1876.810059
lift_default, 360, 1878.359985
lift_default, 361, 1877.350952
lift_default, 362, 1877.411987
lift_default, 363, 1877.685059
lift_default, 364, 1877.652954
lift_default, 365, 1875.659058
lift_default, 366, 1878.046021
lift_default, 367, 1877.344971
lift_default, 368, 1875.551025
lift_default, 369, 1876.581055
lift_default, 370, 1878.010986
lift_default, 371, 1876.241943
lift_default, 372, 1876.468018
lift_default, 373, 1875.656982
lift_default, 374, 1877.605957
lift_default, 375, 1877.290039
lift_default, 376, 1876.515015
lift_default, 377, 1877.395020
lift_default, 378, 1877.237061
lift_default, 379, 1878.522949
lift_default, 380, 1877.866943
lift_default, 381, 1876.819946
lift_default, 382, 1879.618042
lift_default, 383, 1877.015015
lift_default, 384, 1878.322998
lift_default, 385, 1878.999023
lift_default, 386, 1877.479004
lift_default, 387, 1879.662964
lift_default, 388, 1877.844971
lift_default, 389, 1878.957031
lift_default, 390, 1879.470947
lift_default, 391, 1876.332031
lift_default, 392, 1876.151001
lift_default, 393, 1876.258057
lift_default, 394, 1877.665039
lift_default, 395, 1877.072021
lift_default, 396, 1878.161011
lift_default, 397, 1876.155029
lift_default, 398, 1875.654053
lift_default, 399, 1877.373047
lift_default, 400, 1876.401001
lift_default, 401, 1877.077026
lift_default, 402, 1878.244019
lift_default, 403, 1877.612061
lift_default, 404, 1878.732056
lift_default, 405, 1878.406982
lift_default, 406, 1878.255005
lift_default, 407, 1877.394043
lift_default, 408, 1877.281006
lift_default, 409, 1878.995972
lift_default, 410, 1877.089966
lift_default, 411, 1877.427002
lift_default, 412, 1877.385986
lift_default, 413, 1876.963013
lift_default, 414, 1877.542969
lift_default, 415, 1877.576050
lift_default, 416, 1877.621948
lift_default, 417, 1878.699951
lift_default, 418, 1877.477051
lift_default, 419, 1877.366943
lift_default, 420, 1877.125000
lift_default, 421, 1876.843018
lift_default, 422, 1875.817993
lift_default, 423, 1877.149048
lift_default, 424, 1878.178955
lift_default, 425, 1875.610962
lift_default, 426, 1876.644043
lift_default, 427, 1876.442017
lift_default, 428, 1876.146973
lift_default, 429, 1876.159058
lift_default, 430, 1875.968994
lift_default, 431, 1876.016968
lift_default, 432, 1874.644043
lift_default, 433, 1876.546021
lift_default, 434, 1877.285034
lift_default, 435, 1877.162964
lift_default, 436, 1877.095947
lift_default, 437, 1877.482056
lift_default, 438, 1878.100952
lift_default, 439, 1878.014038
lift_default, 440, 1876.738037
lift_default, 441, 1876.801025
lift_default, 442, 1876.142944
lift_default, 443, 1877.593018
lift_default, 444, 1877.864990
lift_default, 445, 1876.435059
lift_default, 446, 1875.803955
lift_default, 447, 1875.848999
lift_default, 448, 1876.269043
lift_default, 449, 1876.550049
lift_default, 450, 1876.656006
lift_default, 451, 1876.338989
lift_default, 452, 1878.298950
lift_default, 453, 1877.213989
lift_default, 454, 1875.428955
lift_default, 455, 1878.743042
lift_default, 456, 1878.333008
lift_default, 457, 1877.619995
lift_default, 458, 1877.935059
lift_default, 459, 1879.566040
lift_default, 460, 1879.482056
lift_default, 461, 1877.844971
lift_default, 462, 1877.957031
lift_default, 463, 1878.211060
lift_default, 464, 1877.620972
lift_default, 465, 1877.223022
lift_default, 466, 1878.316040
lift_default, 467, 1878.821045
lift_default, 468, 1879.609985
lift_default, 469, 1878.271973
lift_default, 470, 1877.051025
lift_default, 471, 1876.895020
lift_default, 472, 1876.401001
lift_default, 473, 1877.964966
lift_default, 474, 1876.609009
lift_default, 475, 1877.365967
lift_default, 476, 1877.770020
lift_default, 477, 1878.022949
lift_default, 478, 1878.227051
lift_default, 479, 1878.537964
lift_default, 480, 1877.116943
lift_default, 481, 1876.634033
lift_default, 482, 1875.722046
lift_default, 483, 1875.041992
lift_default, 484, 1876.357056
lift_default, 485, 1876.505005
lift_default, 486, 1877.477051
lift_default, 487, 1876.947998
lift_default, 488, 1876.186035
lift_default, 489, 1877.004028
lift_default, 490, 1877.286011
lift_default, 491, 1877.349976
lift_default, 492, 1877.824951
lift_default, 493, 1877.812988
lift_default, 494, 1878.193970
lift_default, 495, 1878.426025
lift_default, 496, 1877.963013
lift_default, 497, 1878.295044
lift_default, 498, 1877.917969
lift_default, 499, 1877.965942
lift_default, 500, 1878.238037
lift_default, 501, 1877.640991
lift_default, 502, 1877.833984
lift_default, 503, 1878.550049
lift_default, 504, 1875.774048
lift_default, 505, 1875.621948
lift_default, 506, 1876.298950
lift_default, 507, 1877.151978
lift_default, 508, 1876.336060
lift_default, 509, 1879.026978
lift_default, 510, 1877.707031
lift_default, 511, 1877.214966
lift_default, 512, 1877.394043
lift_default, 513, 1875.774048
lift_default, 514, 1876.288940
lift_default, 515, 1875.458984
lift_default, 516, 1877.032959
lift_default, 517, 1876.777954
lift_default, 518, 1878.385986
lift_default, 519, 1879.425049
lift_default, 520, 1878.327026
lift_default, 521, 1876.151978
lift_default, 522, 1877.202026
lift_default, 523, 1878.732056
lift_default, 524, 1877.489014
lift_default, 525, 1876.858032
lift_default, 526, 1876.558960
lift_default, 527, 1878.812012
lift_default, 528, 1876.006958
lift_default, 529, 1877.130981
lift_default, 530, 1877.402954
lift_default, 531, 1877.860962
lift_default, 532, 1877.645996
lift_default, 533, 1877.286987
lift_default, 534, 1877.285034
lift_default, 535, 1875.493042
lift_default, 536, 1876.588013
lift_default, 537, 1877.411011
lift_default, 538, 1876.718994
lift_default, 539, 1877.067017
lift_default, 540, 1876.792969
lift_default, 541, 1877.088013
lift_default, 542, 1878.548950
lift_default, 543, 1878.470947
lift_default, 544, 1875.817993
lift_default, 545, 1877.108032
lift_default, 546, 1877.735962
lift_default, 547, 1876.621948
lift_default, 548, 1875.064941
lift_default, 549, 1878.296997
lift_default, 550, 1878.397949
lift_default, 551, 1876.261963
lift_default, 552, 1876.604980
lift_default, 553, 1878.626953
lift_default, 554, 1877.852051
lift_default, 555, 1877.412964
lift_default, 556, 1877.223999
lift_default, 557, 1876.979980
lift_default, 558, 1876.593018
lift_default, 559, 1877.286987
lift_default, 560, 1878.381958
lift_default, 561, 1876.949951
lift_default, 562, 1876.578979
lift_default, 563, 1876.415039
lift_default, 564, 1878.609985
lift_default, 565, 1877.689941
lift_default, 566, 1877.360962
lift_default, 567, 1878.593994
lift_default, 568, 1877.951050
lift_default, 569, 1877.911011
lift_default, 570, 1876.399048
lift_default, 571, 1877.999023
lift_default, 572, 1877.701050
lift_default, 573, 1875.938965
lift_default, 574, 1874.390015
lift_default, 575, 1875.526978
lift_default, 576, 1875.699951
lift_default, 577, 1876.668945
lift_default, 578, 1877.343994
lift_default, 579, 1877.427979
lift_default, 580, 1876.270020
lift_default, 581, 1876.743042
lift_default, 582, 1876.680054
lift_default, 583, 1876.875000
lift_default, 584, 1876.508057
lift_default, 585, 1876.145020
lift_default, 586, 1877.637939
lift_default, 587, 1879.958008
lift_default, 588, 1878.318970
lift_default, 589, 1876.913940
lift_default, 590, 1879.376953
lift_default, 591, 1879.067993
lift_default, 592, 1877.605957
lift_default, 593, 1877.706055
lift_default, 594, 1877.026978
lift_default, 595, 1878.795044
lift_default, 596, 1877.786987
lift_default, 597, 1876.952026
lift_default, 598, 1875.260986
lift_default, 599, 1877.215942
lift_default, 600, 1878.615967
lift_default, 601, 1878.050049
lift_default, 602, 1879.814941
lift_default, 603, 1879.994995
lift_default, 604, 1877.628052
lift_default, 605, 1877.265991
lift_default, 606, 1879.067993
lift_default, 607, 1877.457031
lift_default, 608, 1877.641968
lift_default, 609, 1875.232056
lift_default, 610, 1876.203979
lift_default, 611, 1876.875977
lift_default, 612, 1876.458008
lift_default, 613, 1877.987061
lift_default, 614, 1874.468018
lift_default, 615, 1876.261963
lift_default, 616, 1878.036011
lift_default, 617, 1876.562988
lift_default, 618, 1877.086060
lift_default, 619, 1876.234009
lift_default, 620, 1876.912964
lift_default, 621, 1879.463989
lift_default, 622, 1877.645020
lift_default, 623, 1875.812012
lift_default, 624, 1878.073975
lift_default, 625, 1878.001953
lift_default, 626, 1875.654053
lift_default, 627, 1874.672974
lift_default, 628, 1875.155029
lift_default, 629, 1875.488037
lift_default, 630, 1874.854004
lift_default, 631, 1877.390015
lift_default, 632, 1877.552002
lift_default, 633, 1880.906982
lift_default, 634, 1877.668945
lift_default, 635, 1877.952026
lift_default, 636, 1878.301025
lift_default, 637, 1877.498047
lift_default, 638, 1875.645020
lift_default, 639, 1876.448975
lift_default, 640, 1875.255005
lift_default, 641, 1878.879028
lift_default, 642, 1878.860962
lift_default, 643, 1878.305054
lift_default, 644, 1875.963989
lift_default, 645, 1875.796021
lift_default, 646, 1877.480957
lift_default, 647, 1876.819946
lift_default, 648, 1876.463989
lift_default, 649, 1878.121948
lift_default, 650, 1877.750977
lift_default, 651, 1877.503052
lift_default, 652, 1876.709961
lift_default, 653, 1876.739990
lift_default, 654, 1877.750000
lift_default, 655, 1876.599976
lift_default, 656, 1876.056030
lift_default, 657, 1876.009033
lift_default, 658, 1876.718994
lift_default, 659, 1878.281006
lift_default, 660, 1876.140991
lift_default, 661, 1876.673950
lift_default, 662, 1875.712036
lift_default, 663, 1875.626953
lift_default, 664, 1878.906006
lift_default, 665, 1878.567017
lift_default, 666, 1878.284058
lift_default, 667, 1877.562012
lift_default, 668, 1878.359985
lift_default, 669, 1876.324951
lift_default, 670, 1878.454956
lift_default, 671, 1877.530029
lift_default, 672, 1876.781006
lift_default, 673, 1879.750977
lift_default, 674, 1879.089966
lift_default, 675, 1877.383057
lift_default, 676, 1876.587036
lift_default, 677, 1876.614014
lift_default, 678, 1876.253052
lift_default, 679, 1878.060059
lift_default, 680, 1878.097046
lift_default, 681, 1877.187012
lift_default, 682, 1879.380981
lift_default, 683, 1878.343994
lift_default, 684, 1877.461060
lift_default, 685, 1876.037964
lift_default, 686, 1877.802002
lift_default, 687, 1876.712036
lift_default, 688, 1876.005005
lift_default, 689, 1876.590942
lift_default, 690, 1877.046021
lift_default, 691, 1876.204956
lift_default, 692, 1876.446045
lift_default, 693, 1876.146973
lift_default, 694, 1877.057007
lift_default, 695, 1876.187988
lift_default, 696, 1876.394043
lift_default, 697, 1878.677979
lift_default, 698, 1877.112061
lift_default, 699, 1876.706055
lift_default, 700, 1875.582031
lift_default, 701, 1876.172974
lift_default, 702, 1878.234985
lift_default, 703, 1875.391968
lift_default, 704, 1876.298950
lift_default, 705, 1878.562012
lift_default, 706, 1877.780029
lift_default, 707, 1877.785034
lift_default, 708, 1877.015015
lift_default, 709, 1877.334961
lift_default, 710, 1880.135986
lift_default, 711, 1879.812988
lift_default, 712, 1877.685059
lift_default, 713, 1879.344971
lift_default, 714, 1878.344971
lift_default, 715, 1877.796997
lift_default, 716, 1876.662964
lift_default, 717, 1875.984985
lift_default, 718, 1878.691040
lift_default, 719, 1879.791992
lift_default, 720, 1878.762939
lift_default, 721, 1878.530029
lift_default, 722, 1877.562988
lift_default, 723, 1875.495972
lift_default, 724, 1877.765015
lift_default, 725, 1877.098022
lift_default, 726, 1878.442017
lift_default, 727, 1876.178955
lift_default, 728, 1876.704956
lift_default, 729, 1876.250000
lift_default, 730, 1874.665039
lift_default, 731, 1874.354980
lift_default, 732, 1875.207031
lift_default, 733, 1876.235962
lift_default, 734, 1876.076050
lift_default, 735, 1875.754028
lift_default, 736, 1876.750977
lift_default, 737, 1876.191040
lift_default, 738, 1878.048950
lift_default, 739, 1876.739014
lift_default, 740, 1877.630005
lift_default, 741, 1877.834961
lift_default, 742, 1877.219971
lift_default, 743, 1876.418945
lift_default, 744, 1877.084961
lift_default, 745, 1877.887939
lift_default, 746, 1877.488037
lift_default, 747, 1875.563965
lift_default, 748, 1876.500977
lift_default, 749, 1877.839966
lift_default, 750, 1880.291016
lift_default, 751, 1875.779053
lift_default, 752, 1877.019043
lift_default, 753, 1876.500000
lift_default, 754, 1875.805054
lift_default, 755, 1875.577026
lift_default, 756, 1876.333984
lift_default, 757, 1876.449951
lift_default, 758, 1877.868042
lift_default, 759, 1877.879028
lift_default, 760, 1875.836060
lift_default, 761, 1877.494019
lift_default, 762, 1879.037964
lift_default, 763, 1879.031982
lift_default, 764, 1876.182983
lift_default, 765, 1877.754028
lift_default, 766, 1876.133057
lift_default, 767, 1877.010986
lift_default, 768, 1876.104004
lift_default, 769, 1877.292969
lift_default, 770, 1878.697998
lift_default, 771, 1879.796021
lift_default, 772, 1881.342041
lift_default, 773, 1879.192993
lift_default, 774, 1876.890015
lift_default, 775, 1878.392944
lift_default, 776, 1876.962036
lift_default, 777, 1876.916016
lift_default, 778, 1877.467041
lift_default, 779, 1876.761963
lift_default, 780, 1877.587036
lift_default, 781, 1878.248047
lift_default, 782, 1877.599976
lift_default, 783, 1877.578979
lift_default, 784, 1877.004028
lift_default, 785, 1877.171021
lift_default, 786, 1877.149048
lift_default, 787, 1877.086060
lift_default, 788, 1878.030029
lift_default, 789, 1876.840942
lift_default, 790, 1877.463013
lift_default, 791, 1877.812012
lift_default, 792, 1877.186035
lift_default, 793, 1878.128052
lift_default, 794, 1876.093994
lift_default, 795, 1877.770020
lift_default, 796, 1877.635986
lift_default, 797, 1878.306030
lift_default, 798, 1877.795044
lift_default, 799, 1876.755005
lift_default, 800, 1876.339966
lift_default, 801, 1875.885986
lift_default, 802, 1877.192017
lift_default, 803, 1876.011963
lift_default, 804, 1878.661011
lift_default, 805, 1877.972046
lift_default, 806, 1878.774048
lift_default, 807, 1879.186035
lift_default, 808, 1876.760010
lift_default, 809, 1878.228027
lift_default, 810, 1879.026978
lift_default, 811, 1875.650024
lift_default, 812, 1876.203003
lift_default, 813, 1876.232056
lift_default, 814, 1876.342041
lift_default, 815, 1879.317017
lift_default, 816, 1878.527954
lift_default, 817, 1876.703003
lift_default, 818, 1876.823975
lift_default, 819, 1876.569946
lift_default, 820, 1878.494995
lift_default, 821, 1877.758057
lift_default, 822, 1878.876953
lift_default, 823, 1879.541016
lift_default, 824, 1878.657959
lift_default, 825, 1879.411987
lift_default, 826, 1878.004028
lift_default, 827, 1879.121948
lift_default, 828, 1880.350952
lift_default, 829, 1878.191040
lift_default, 830, 1876.844971
lift_default, 831, 1877.550049
lift_default, 832, 1877.102051
lift_default, 833, 1878.342041
lift_default, 834, 1878.577026
lift_default, 835, 1878.262939
lift_default, 836, 1875.536011
lift_default, 837, 1877.087036
lift_default, 838, 1877.334961
lift_default, 839, 1878.209961
lift_default, 840, 1878.270020
lift_default, 841, 1877.130005
lift_default, 842, 1878.243042
lift_default, 843, 1877.381958
lift_default, 844, 1875.282959
lift_default, 845, 1875.822998
lift_default, 846, 1876.807007
lift_default, 847, 1878.104004
lift_default, 848, 1877.399048
lift_default, 849, 1875.670044
lift_default, 850, 1877.524048
lift_default, 851, 1877.526001
lift_default, 852, 1877.282959
lift_default, 853, 1875.665039
lift_default, 854, 1875.717041
lift_default, 855, 1878.599976
lift_default, 856, 1877.869995
lift_default, 857, 1877.905029
lift_default, 858, 1876.891968
lift_default, 859, 1877.035034
lift_default, 860, 1876.692017
lift_default, 861, 1876.848999
lift_default, 862, 1877.662964
lift_default, 863, 1877.566040
lift_default, 864, 1877.766968
lift_default, 865, 1878.256958
lift_default, 866, 1876.154053
lift_default, 867, 1877.709961
lift_default, 868, 1877.186035
lift_default, 869, 1877.306030
lift_default, 870, 1877.165039
lift_default, 871, 1877.532959
lift_default, 872, 1875.260986
lift_default, 873, 1876.948975
lift_default, 874, 1876.527954
lift_default, 875, 1877.501953
lift_default, 876, 1877.515991
lift_default, 877, 1877.624023
lift_default, 878, 1876.837036
lift_default, 879, 1876.380005
lift_default, 880, 1877.238037
lift_default, 881, 1877.350952
lift_default, 882, 1878.165039
lift_default, 883, 1879.193970
lift_default, 884, 1878.626953
lift_default, 885, 1877.796997
lift_default, 886, 1876.832031
lift_default, 887, 1878.380005
lift_default, 888, 1877.272949
lift_default, 889, 1877.282959
lift_default, 890, 1877.808960
lift_default, 891, 1878.522949
lift_default, 892, 1878.009033
lift_default, 893, 1878.569946
lift_default, 894, 1877.017944
lift_default, 895, 1879.562988
lift_default, 896, 1879.035034
lift_default, 897, 1878.173950
lift_default, 898, 1877.391968
lift_default, 899, 1877.547974
lift_default, 900, 1878.399048
lift_default, 901, 1876.922974
lift_default, 902, 1876.729004
lift_default, 903, 1876.629028
lift_default, 904, 1878.202026
lift_default, 905, 1876.711060
lift_default, 906, 1877.933960
lift_default, 907, 1878.067017
lift_default, 908, 1878.651978
lift_default, 909, 1878.506958
lift_default, 910, 1877.255981
lift_default, 911, 1877.362061
lift_default, 912, 1876.272949
lift_default, 913, 1876.473022
lift_default, 914, 1877.682983
lift_default, 915, 1875.541016
lift_default, 916, 1876.520996
lift_default, 917, 1876.073975
lift_default, 918, 1876.534058
lift_default, 919, 1876.494995
lift_default, 920, 1876.144043
lift_default, 921, 1876.723022
lift_default, 922, 1877.067993
lift_default, 923, 1878.136963
lift_default, 924, 1877.109009
lift_default, 925, 1878.379028
lift_default, 926, 1877.328003
lift_default, 927, 1877.048950
lift_default, 928, 1875.994995
lift_default, 929, 1879.395020
lift_default, 930, 1877.333984
lift_default, 931, 1876.395996
lift_default, 932, 1877.473999
lift_default, 933, 1878.052979
lift_default, 934, 1878.218994
lift_default, 935, 1881.008057
lift_default, 936, 1879.234985
lift_default, 937, 1879.833008
lift_default, 938, 1877.416016
lift_default, 939, 1875.541992
lift_default, 940, 1878.911011
lift_default, 941, 1876.274048
lift_default, 942, 1878.112061
lift_default, 943, 1875.683960
lift_default, 944, 1876.822021
lift_default, 945, 1877.364014
lift_default, 946, 1877.140015
lift_default, 947, 1876.307007
lift_default, 948, 1876.942017
lift_default, 949, 1877.373047
lift_default, 950, 1878.848022
lift_default, 951, 1879.046997
lift_default, 952, 1878.352051
lift_default, 953, 1877.837036
lift_default, 954, 1877.874023
lift_default, 955, 1877.416992
lift_default, 956, 1875.145020
lift_default, 957, 1879.354004
lift_default, 958, 1877.833008
lift_default, 959, 1876.857056
lift_default, 960, 1875.177002
lift_default, 961, 1877.510010
lift_default, 962, 1876.145020
lift_default, 963, 1876.845947
lift_default, 964, 1876.354004
lift_default, 965, 1876.798950
lift_default, 966, 1877.897949
lift_default, 967, 1878.520996
lift_default, 968, 1878.640991
lift_default, 969, 1878.546997
lift_default, 970, 1878.926025
lift_default, 971, 1877.442017
lift_default, 972, 1877.088989
lift_default, 973, 1876.436035
lift_default, 974, 1878.014038
lift_default, 975, 1879.027954
lift_default, 976, 1878.021973
lift_default, 977, 1878.660034
lift_default, 978, 1876.818970
lift_default, 979, 1877.280029
lift_default, 980, 1877.676025
lift_default, 981, 1877.907959
lift_default, 982, 1877.055054
lift_default, 983, 1876.327026
lift_default, 984, 1875.583008
lift_default, 985, 1878.779053
lift_default, 986, 1878.546997
lift_default, 987, 1878.004028
lift_default, 988, 1877.868042
lift_default, 989, 1877.020020
lift_default, 990, 1876.953003
lift_default, 991, 1875.431030
lift_default, 992, 1877.864014
lift_default, 993, 1879.129028
lift_default, 994, 1878.322021
lift_default, 995, 1878.723999
lift_default, 996, 1875.005005
lift_default, 997, 1878.823975
lift_default, 998, 1879.170044
lift_default, 999, 1878.593018


==> tvm/old_results/4670K/runs_clang_Ofast_old/lift_loop_permutation.csv <==
name, iteration, runtime
lift_loop_permutation, 0, 132.996994
lift_loop_permutation, 1, 129.376007
lift_loop_permutation, 2, 130.279007
lift_loop_permutation, 3, 130.233002
lift_loop_permutation, 4, 130.029007
lift_loop_permutation, 5, 130.072006
lift_loop_permutation, 6, 129.787003
lift_loop_permutation, 7, 129.949005
lift_loop_permutation, 8, 129.959000
lift_loop_permutation, 9, 129.738007
lift_loop_permutation, 10, 129.707993
lift_loop_permutation, 11, 129.852997
lift_loop_permutation, 12, 129.774002
lift_loop_permutation, 13, 129.738998
lift_loop_permutation, 14, 129.636993
lift_loop_permutation, 15, 129.630005
lift_loop_permutation, 16, 129.785004
lift_loop_permutation, 17, 129.697998
lift_loop_permutation, 18, 129.834000
lift_loop_permutation, 19, 129.789001
lift_loop_permutation, 20, 129.677994
lift_loop_permutation, 21, 129.647003
lift_loop_permutation, 22, 129.766998
lift_loop_permutation, 23, 129.662003
lift_loop_permutation, 24, 129.709000
lift_loop_permutation, 25, 129.580994
lift_loop_permutation, 26, 129.505997
lift_loop_permutation, 27, 129.578003
lift_loop_permutation, 28, 129.492996
lift_loop_permutation, 29, 129.498001
lift_loop_permutation, 30, 129.589005
lift_loop_permutation, 31, 129.479004
lift_loop_permutation, 32, 129.565002
lift_loop_permutation, 33, 129.714005
lift_loop_permutation, 34, 129.498001
lift_loop_permutation, 35, 129.779999
lift_loop_permutation, 36, 129.524994
lift_loop_permutation, 37, 129.483002
lift_loop_permutation, 38, 129.714996
lift_loop_permutation, 39, 129.673004
lift_loop_permutation, 40, 129.550003
lift_loop_permutation, 41, 129.682007
lift_loop_permutation, 42, 129.529007
lift_loop_permutation, 43, 129.541000
lift_loop_permutation, 44, 129.522003
lift_loop_permutation, 45, 129.468002
lift_loop_permutation, 46, 129.791000
lift_loop_permutation, 47, 129.638000
lift_loop_permutation, 48, 130.350006
lift_loop_permutation, 49, 129.871002
lift_loop_permutation, 50, 129.567993
lift_loop_permutation, 51, 129.735992
lift_loop_permutation, 52, 129.567001
lift_loop_permutation, 53, 129.528000
lift_loop_permutation, 54, 129.572006
lift_loop_permutation, 55, 129.647003
lift_loop_permutation, 56, 129.367996
lift_loop_permutation, 57, 129.487000
lift_loop_permutation, 58, 129.712997
lift_loop_permutation, 59, 129.636002
lift_loop_permutation, 60, 129.529999
lift_loop_permutation, 61, 129.376999
lift_loop_permutation, 62, 129.358994
lift_loop_permutation, 63, 129.580002
lift_loop_permutation, 64, 129.584000
lift_loop_permutation, 65, 129.319000
lift_loop_permutation, 66, 129.563004
lift_loop_permutation, 67, 129.518997
lift_loop_permutation, 68, 129.606003
lift_loop_permutation, 69, 129.567993
lift_loop_permutation, 70, 129.412994
lift_loop_permutation, 71, 129.492004
lift_loop_permutation, 72, 129.436005
lift_loop_permutation, 73, 129.466995
lift_loop_permutation, 74, 129.498001
lift_loop_permutation, 75, 129.419006
lift_loop_permutation, 76, 129.490005
lift_loop_permutation, 77, 129.656998
lift_loop_permutation, 78, 129.457993
lift_loop_permutation, 79, 129.606995
lift_loop_permutation, 80, 129.393005
lift_loop_permutation, 81, 129.360992
lift_loop_permutation, 82, 129.382996
lift_loop_permutation, 83, 129.464005
lift_loop_permutation, 84, 129.645996
lift_loop_permutation, 85, 129.548004
lift_loop_permutation, 86, 129.397995
lift_loop_permutation, 87, 129.572006
lift_loop_permutation, 88, 129.475998
lift_loop_permutation, 89, 129.438995
lift_loop_permutation, 90, 129.507996
lift_loop_permutation, 91, 129.466003
lift_loop_permutation, 92, 129.472000
lift_loop_permutation, 93, 129.539001
lift_loop_permutation, 94, 129.567001
lift_loop_permutation, 95, 129.354996
lift_loop_permutation, 96, 129.501999
lift_loop_permutation, 97, 129.481003
lift_loop_permutation, 98, 129.337006
lift_loop_permutation, 99, 129.440994
lift_loop_permutation, 100, 129.442001
lift_loop_permutation, 101, 129.533005
lift_loop_permutation, 102, 129.485992
lift_loop_permutation, 103, 129.438995
lift_loop_permutation, 104, 129.552994
lift_loop_permutation, 105, 129.440002
lift_loop_permutation, 106, 129.242004
lift_loop_permutation, 107, 129.419006
lift_loop_permutation, 108, 129.406998
lift_loop_permutation, 109, 129.457993
lift_loop_permutation, 110, 129.520996
lift_loop_permutation, 111, 129.376007
lift_loop_permutation, 112, 129.425003
lift_loop_permutation, 113, 129.501999
lift_loop_permutation, 114, 129.380997
lift_loop_permutation, 115, 129.485992
lift_loop_permutation, 116, 129.487000
lift_loop_permutation, 117, 129.664993
lift_loop_permutation, 118, 129.628006
lift_loop_permutation, 119, 129.548996
lift_loop_permutation, 120, 129.412003
lift_loop_permutation, 121, 129.522995
lift_loop_permutation, 122, 129.432999
lift_loop_permutation, 123, 129.455002
lift_loop_permutation, 124, 129.421005
lift_loop_permutation, 125, 129.386993
lift_loop_permutation, 126, 129.425995
lift_loop_permutation, 127, 129.341003
lift_loop_permutation, 128, 129.401001
lift_loop_permutation, 129, 129.488998
lift_loop_permutation, 130, 129.535995
lift_loop_permutation, 131, 129.410004
lift_loop_permutation, 132, 129.539993
lift_loop_permutation, 133, 129.477005
lift_loop_permutation, 134, 129.524994
lift_loop_permutation, 135, 129.548996
lift_loop_permutation, 136, 129.468002
lift_loop_permutation, 137, 129.432999
lift_loop_permutation, 138, 129.494995
lift_loop_permutation, 139, 129.307999
lift_loop_permutation, 140, 129.453003
lift_loop_permutation, 141, 129.457001
lift_loop_permutation, 142, 129.473999
lift_loop_permutation, 143, 129.557007
lift_loop_permutation, 144, 129.322998
lift_loop_permutation, 145, 129.264999
lift_loop_permutation, 146, 129.526001
lift_loop_permutation, 147, 129.350998
lift_loop_permutation, 148, 129.470993
lift_loop_permutation, 149, 129.496994
lift_loop_permutation, 150, 129.835999
lift_loop_permutation, 151, 129.488998
lift_loop_permutation, 152, 129.376999
lift_loop_permutation, 153, 129.389008
lift_loop_permutation, 154, 129.432007
lift_loop_permutation, 155, 129.414993
lift_loop_permutation, 156, 129.531998
lift_loop_permutation, 157, 129.600998
lift_loop_permutation, 158, 129.384003
lift_loop_permutation, 159, 129.451004
lift_loop_permutation, 160, 129.475998
lift_loop_permutation, 161, 129.485001
lift_loop_permutation, 162, 129.429993
lift_loop_permutation, 163, 129.356003
lift_loop_permutation, 164, 129.341995
lift_loop_permutation, 165, 129.492996
lift_loop_permutation, 166, 129.535004
lift_loop_permutation, 167, 129.529999
lift_loop_permutation, 168, 129.459000
lift_loop_permutation, 169, 129.360001
lift_loop_permutation, 170, 129.498001
lift_loop_permutation, 171, 129.421997
lift_loop_permutation, 172, 129.371002
lift_loop_permutation, 173, 129.419998
lift_loop_permutation, 174, 129.451996
lift_loop_permutation, 175, 129.350006
lift_loop_permutation, 176, 129.442993
lift_loop_permutation, 177, 129.354996
lift_loop_permutation, 178, 129.440002
lift_loop_permutation, 179, 129.475006
lift_loop_permutation, 180, 129.356003
lift_loop_permutation, 181, 129.457001
lift_loop_permutation, 182, 129.410004
lift_loop_permutation, 183, 129.654007
lift_loop_permutation, 184, 129.367996
lift_loop_permutation, 185, 129.332993
lift_loop_permutation, 186, 129.376999
lift_loop_permutation, 187, 129.317001
lift_loop_permutation, 188, 129.378998
lift_loop_permutation, 189, 129.416000
lift_loop_permutation, 190, 129.425003
lift_loop_permutation, 191, 129.212006
lift_loop_permutation, 192, 129.246994
lift_loop_permutation, 193, 129.408005
lift_loop_permutation, 194, 129.281998
lift_loop_permutation, 195, 129.455994
lift_loop_permutation, 196, 129.621002
lift_loop_permutation, 197, 129.371994
lift_loop_permutation, 198, 129.445007
lift_loop_permutation, 199, 129.436996
lift_loop_permutation, 200, 129.464996
lift_loop_permutation, 201, 129.399994
lift_loop_permutation, 202, 129.360992
lift_loop_permutation, 203, 129.485992
lift_loop_permutation, 204, 129.472000
lift_loop_permutation, 205, 129.294998
lift_loop_permutation, 206, 129.457001
lift_loop_permutation, 207, 129.421997
lift_loop_permutation, 208, 129.369003
lift_loop_permutation, 209, 129.516998
lift_loop_permutation, 210, 129.278000
lift_loop_permutation, 211, 129.358002
lift_loop_permutation, 212, 129.634003
lift_loop_permutation, 213, 129.281006
lift_loop_permutation, 214, 129.468994
lift_loop_permutation, 215, 129.358994
lift_loop_permutation, 216, 129.488007
lift_loop_permutation, 217, 129.488007
lift_loop_permutation, 218, 129.516998
lift_loop_permutation, 219, 129.328995
lift_loop_permutation, 220, 129.412994
lift_loop_permutation, 221, 129.477005
lift_loop_permutation, 222, 129.345993
lift_loop_permutation, 223, 129.395004
lift_loop_permutation, 224, 129.425995
lift_loop_permutation, 225, 129.477997
lift_loop_permutation, 226, 129.393005
lift_loop_permutation, 227, 129.363007
lift_loop_permutation, 228, 129.595001
lift_loop_permutation, 229, 129.470993
lift_loop_permutation, 230, 129.296005
lift_loop_permutation, 231, 129.440002
lift_loop_permutation, 232, 129.563004
lift_loop_permutation, 233, 129.406998
lift_loop_permutation, 234, 129.602005
lift_loop_permutation, 235, 129.369995
lift_loop_permutation, 236, 129.703995
lift_loop_permutation, 237, 129.473999
lift_loop_permutation, 238, 129.417007
lift_loop_permutation, 239, 129.557999
lift_loop_permutation, 240, 129.386002
lift_loop_permutation, 241, 129.337997
lift_loop_permutation, 242, 129.412003
lift_loop_permutation, 243, 129.436005
lift_loop_permutation, 244, 129.425003
lift_loop_permutation, 245, 129.500000
lift_loop_permutation, 246, 129.332001
lift_loop_permutation, 247, 129.328003
lift_loop_permutation, 248, 129.283997
lift_loop_permutation, 249, 129.505005
lift_loop_permutation, 250, 129.313004
lift_loop_permutation, 251, 129.442993
lift_loop_permutation, 252, 129.451004
lift_loop_permutation, 253, 129.397995
lift_loop_permutation, 254, 129.268997
lift_loop_permutation, 255, 129.503006
lift_loop_permutation, 256, 129.332993
lift_loop_permutation, 257, 129.389999
lift_loop_permutation, 258, 129.429001
lift_loop_permutation, 259, 129.597000
lift_loop_permutation, 260, 129.382004
lift_loop_permutation, 261, 129.494003
lift_loop_permutation, 262, 129.445007
lift_loop_permutation, 263, 129.393005
lift_loop_permutation, 264, 129.582993
lift_loop_permutation, 265, 129.481003
lift_loop_permutation, 266, 129.490997
lift_loop_permutation, 267, 129.520004
lift_loop_permutation, 268, 129.322006
lift_loop_permutation, 269, 129.367996
lift_loop_permutation, 270, 129.421997
lift_loop_permutation, 271, 129.350998
lift_loop_permutation, 272, 129.503998
lift_loop_permutation, 273, 129.408997
lift_loop_permutation, 274, 129.473007
lift_loop_permutation, 275, 129.567993
lift_loop_permutation, 276, 129.296005
lift_loop_permutation, 277, 129.738007
lift_loop_permutation, 278, 129.498001
lift_loop_permutation, 279, 129.421997
lift_loop_permutation, 280, 129.511002
lift_loop_permutation, 281, 129.431000
lift_loop_permutation, 282, 129.511993
lift_loop_permutation, 283, 129.464996
lift_loop_permutation, 284, 129.393005
lift_loop_permutation, 285, 129.514999
lift_loop_permutation, 286, 129.475006
lift_loop_permutation, 287, 129.501999
lift_loop_permutation, 288, 129.367004
lift_loop_permutation, 289, 129.427002
lift_loop_permutation, 290, 129.516006
lift_loop_permutation, 291, 129.354004
lift_loop_permutation, 292, 129.369003
lift_loop_permutation, 293, 129.350006
lift_loop_permutation, 294, 129.326004
lift_loop_permutation, 295, 129.386993
lift_loop_permutation, 296, 129.412003
lift_loop_permutation, 297, 129.475998
lift_loop_permutation, 298, 129.597000
lift_loop_permutation, 299, 129.384003
lift_loop_permutation, 300, 129.343994
lift_loop_permutation, 301, 129.324997
lift_loop_permutation, 302, 129.412003
lift_loop_permutation, 303, 129.360001
lift_loop_permutation, 304, 129.352997
lift_loop_permutation, 305, 129.468002
lift_loop_permutation, 306, 129.388000
lift_loop_permutation, 307, 129.248993
lift_loop_permutation, 308, 129.475998
lift_loop_permutation, 309, 129.292999
lift_loop_permutation, 310, 129.389999
lift_loop_permutation, 311, 129.315002
lift_loop_permutation, 312, 129.201996
lift_loop_permutation, 313, 129.537994
lift_loop_permutation, 314, 129.348007
lift_loop_permutation, 315, 129.908005
lift_loop_permutation, 316, 129.565002
lift_loop_permutation, 317, 129.539001
lift_loop_permutation, 318, 129.274994
lift_loop_permutation, 319, 129.498993
lift_loop_permutation, 320, 129.371994
lift_loop_permutation, 321, 129.440994
lift_loop_permutation, 322, 129.378006
lift_loop_permutation, 323, 129.240997
lift_loop_permutation, 324, 129.419006
lift_loop_permutation, 325, 129.389999
lift_loop_permutation, 326, 129.324005
lift_loop_permutation, 327, 129.427002
lift_loop_permutation, 328, 129.406006
lift_loop_permutation, 329, 129.470993
lift_loop_permutation, 330, 129.462997
lift_loop_permutation, 331, 129.472000
lift_loop_permutation, 332, 129.490005
lift_loop_permutation, 333, 129.539001
lift_loop_permutation, 334, 129.369995
lift_loop_permutation, 335, 129.345001
lift_loop_permutation, 336, 129.496994
lift_loop_permutation, 337, 129.423996
lift_loop_permutation, 338, 129.354996
lift_loop_permutation, 339, 129.408005
lift_loop_permutation, 340, 129.360001
lift_loop_permutation, 341, 129.505997
lift_loop_permutation, 342, 129.324005
lift_loop_permutation, 343, 129.393997
lift_loop_permutation, 344, 129.548004
lift_loop_permutation, 345, 129.391998
lift_loop_permutation, 346, 129.386993
lift_loop_permutation, 347, 129.373001
lift_loop_permutation, 348, 129.561005
lift_loop_permutation, 349, 129.386002
lift_loop_permutation, 350, 129.391998
lift_loop_permutation, 351, 129.457001
lift_loop_permutation, 352, 129.427994
lift_loop_permutation, 353, 129.449997
lift_loop_permutation, 354, 129.304001
lift_loop_permutation, 355, 129.395996
lift_loop_permutation, 356, 129.391998
lift_loop_permutation, 357, 129.378998
lift_loop_permutation, 358, 129.382004
lift_loop_permutation, 359, 129.257004
lift_loop_permutation, 360, 129.470993
lift_loop_permutation, 361, 129.404999
lift_loop_permutation, 362, 129.356995
lift_loop_permutation, 363, 129.460007
lift_loop_permutation, 364, 129.511002
lift_loop_permutation, 365, 129.330994
lift_loop_permutation, 366, 129.436996
lift_loop_permutation, 367, 129.332001
lift_loop_permutation, 368, 129.427002
lift_loop_permutation, 369, 129.324005
lift_loop_permutation, 370, 129.334000
lift_loop_permutation, 371, 129.345001
lift_loop_permutation, 372, 129.274994
lift_loop_permutation, 373, 129.335999
lift_loop_permutation, 374, 129.307007
lift_loop_permutation, 375, 129.291000
lift_loop_permutation, 376, 129.490005
lift_loop_permutation, 377, 129.335007
lift_loop_permutation, 378, 129.264008
lift_loop_permutation, 379, 129.278000
lift_loop_permutation, 380, 129.401001
lift_loop_permutation, 381, 129.501999
lift_loop_permutation, 382, 129.662003
lift_loop_permutation, 383, 129.494995
lift_loop_permutation, 384, 129.498993
lift_loop_permutation, 385, 129.522003
lift_loop_permutation, 386, 129.345001
lift_loop_permutation, 387, 129.442001
lift_loop_permutation, 388, 129.455994
lift_loop_permutation, 389, 129.399994
lift_loop_permutation, 390, 129.268997
lift_loop_permutation, 391, 129.363998
lift_loop_permutation, 392, 129.421997
lift_loop_permutation, 393, 129.393005
lift_loop_permutation, 394, 129.417999
lift_loop_permutation, 395, 129.356003
lift_loop_permutation, 396, 129.350006
lift_loop_permutation, 397, 129.557999
lift_loop_permutation, 398, 129.352997
lift_loop_permutation, 399, 129.442993
lift_loop_permutation, 400, 129.307999
lift_loop_permutation, 401, 129.330994
lift_loop_permutation, 402, 129.266998
lift_loop_permutation, 403, 129.173996
lift_loop_permutation, 404, 129.320007
lift_loop_permutation, 405, 129.490997
lift_loop_permutation, 406, 129.354004
lift_loop_permutation, 407, 129.459000
lift_loop_permutation, 408, 129.268997
lift_loop_permutation, 409, 129.296997
lift_loop_permutation, 410, 129.389999
lift_loop_permutation, 411, 129.209000
lift_loop_permutation, 412, 129.283997
lift_loop_permutation, 413, 129.473007
lift_loop_permutation, 414, 129.511002
lift_loop_permutation, 415, 129.498993
lift_loop_permutation, 416, 129.417999
lift_loop_permutation, 417, 129.358002
lift_loop_permutation, 418, 129.352997
lift_loop_permutation, 419, 129.272995
lift_loop_permutation, 420, 129.360001
lift_loop_permutation, 421, 129.350998
lift_loop_permutation, 422, 129.186005
lift_loop_permutation, 423, 129.343994
lift_loop_permutation, 424, 129.524002
lift_loop_permutation, 425, 129.363007
lift_loop_permutation, 426, 129.436005
lift_loop_permutation, 427, 129.352997
lift_loop_permutation, 428, 129.300995
lift_loop_permutation, 429, 129.389999
lift_loop_permutation, 430, 129.639999
lift_loop_permutation, 431, 129.395996
lift_loop_permutation, 432, 129.395004
lift_loop_permutation, 433, 129.341995
lift_loop_permutation, 434, 129.822006
lift_loop_permutation, 435, 129.477005
lift_loop_permutation, 436, 129.386002
lift_loop_permutation, 437, 129.324005
lift_loop_permutation, 438, 129.382996
lift_loop_permutation, 439, 129.350998
lift_loop_permutation, 440, 129.554001
lift_loop_permutation, 441, 129.278000
lift_loop_permutation, 442, 129.371994
lift_loop_permutation, 443, 129.542999
lift_loop_permutation, 444, 129.350998
lift_loop_permutation, 445, 129.462997
lift_loop_permutation, 446, 129.319000
lift_loop_permutation, 447, 129.449005
lift_loop_permutation, 448, 129.255005
lift_loop_permutation, 449, 129.470001
lift_loop_permutation, 450, 129.533005
lift_loop_permutation, 451, 129.455994
lift_loop_permutation, 452, 129.341995
lift_loop_permutation, 453, 129.397995
lift_loop_permutation, 454, 129.423996
lift_loop_permutation, 455, 129.304001
lift_loop_permutation, 456, 129.354004
lift_loop_permutation, 457, 129.389008
lift_loop_permutation, 458, 129.378998
lift_loop_permutation, 459, 129.378998
lift_loop_permutation, 460, 129.380005
lift_loop_permutation, 461, 129.276001
lift_loop_permutation, 462, 129.362000
lift_loop_permutation, 463, 129.513000
lift_loop_permutation, 464, 129.378006
lift_loop_permutation, 465, 129.395996
lift_loop_permutation, 466, 129.686996
lift_loop_permutation, 467, 129.276001
lift_loop_permutation, 468, 129.447006
lift_loop_permutation, 469, 129.317001
lift_loop_permutation, 470, 129.436996
lift_loop_permutation, 471, 129.429001
lift_loop_permutation, 472, 129.343994
lift_loop_permutation, 473, 129.397003
lift_loop_permutation, 474, 129.279999
lift_loop_permutation, 475, 129.393997
lift_loop_permutation, 476, 129.470001
lift_loop_permutation, 477, 129.358002
lift_loop_permutation, 478, 129.421997
lift_loop_permutation, 479, 129.610001
lift_loop_permutation, 480, 129.468994
lift_loop_permutation, 481, 129.511993
lift_loop_permutation, 482, 129.365997
lift_loop_permutation, 483, 129.391998
lift_loop_permutation, 484, 129.503006
lift_loop_permutation, 485, 129.287994
lift_loop_permutation, 486, 129.460007
lift_loop_permutation, 487, 129.371994
lift_loop_permutation, 488, 129.279007
lift_loop_permutation, 489, 129.462997
lift_loop_permutation, 490, 129.382996
lift_loop_permutation, 491, 129.343994
lift_loop_permutation, 492, 129.421997
lift_loop_permutation, 493, 129.393005
lift_loop_permutation, 494, 129.341003
lift_loop_permutation, 495, 129.309006
lift_loop_permutation, 496, 129.619995
lift_loop_permutation, 497, 129.320007
lift_loop_permutation, 498, 129.414993
lift_loop_permutation, 499, 129.328003
lift_loop_permutation, 500, 129.335999
lift_loop_permutation, 501, 129.339005
lift_loop_permutation, 502, 129.266006
lift_loop_permutation, 503, 129.481995
lift_loop_permutation, 504, 129.289993
lift_loop_permutation, 505, 129.298996
lift_loop_permutation, 506, 129.438004
lift_loop_permutation, 507, 129.403000
lift_loop_permutation, 508, 129.348999
lift_loop_permutation, 509, 129.365997
lift_loop_permutation, 510, 129.324997
lift_loop_permutation, 511, 129.345001
lift_loop_permutation, 512, 129.460007
lift_loop_permutation, 513, 129.328003
lift_loop_permutation, 514, 129.341995
lift_loop_permutation, 515, 129.296005
lift_loop_permutation, 516, 129.248993
lift_loop_permutation, 517, 129.317001
lift_loop_permutation, 518, 129.263000
lift_loop_permutation, 519, 129.363998
lift_loop_permutation, 520, 129.369003
lift_loop_permutation, 521, 129.352997
lift_loop_permutation, 522, 129.302994
lift_loop_permutation, 523, 129.313004
lift_loop_permutation, 524, 129.259003
lift_loop_permutation, 525, 129.350006
lift_loop_permutation, 526, 129.324005
lift_loop_permutation, 527, 129.354996
lift_loop_permutation, 528, 129.404999
lift_loop_permutation, 529, 129.466003
lift_loop_permutation, 530, 129.281998
lift_loop_permutation, 531, 129.417999
lift_loop_permutation, 532, 129.283997
lift_loop_permutation, 533, 129.427994
lift_loop_permutation, 534, 129.483002
lift_loop_permutation, 535, 129.268005
lift_loop_permutation, 536, 129.367004
lift_loop_permutation, 537, 129.554001
lift_loop_permutation, 538, 129.296997
lift_loop_permutation, 539, 129.332993
lift_loop_permutation, 540, 129.281006
lift_loop_permutation, 541, 129.341003
lift_loop_permutation, 542, 129.514008
lift_loop_permutation, 543, 129.268997
lift_loop_permutation, 544, 129.449997
lift_loop_permutation, 545, 129.505005
lift_loop_permutation, 546, 129.427002
lift_loop_permutation, 547, 129.360992
lift_loop_permutation, 548, 129.427002
lift_loop_permutation, 549, 129.406006
lift_loop_permutation, 550, 129.449005
lift_loop_permutation, 551, 129.255005
lift_loop_permutation, 552, 129.369995
lift_loop_permutation, 553, 129.369003
lift_loop_permutation, 554, 129.167999
lift_loop_permutation, 555, 129.332001
lift_loop_permutation, 556, 129.529007
lift_loop_permutation, 557, 129.339005
lift_loop_permutation, 558, 129.343994
lift_loop_permutation, 559, 129.460999
lift_loop_permutation, 560, 129.250000
lift_loop_permutation, 561, 129.470993
lift_loop_permutation, 562, 129.513000
lift_loop_permutation, 563, 129.393997
lift_loop_permutation, 564, 129.617004
lift_loop_permutation, 565, 129.270004
lift_loop_permutation, 566, 129.270996
lift_loop_permutation, 567, 129.367004
lift_loop_permutation, 568, 129.350998
lift_loop_permutation, 569, 129.354004
lift_loop_permutation, 570, 129.291000
lift_loop_permutation, 571, 129.259995
lift_loop_permutation, 572, 129.414993
lift_loop_permutation, 573, 129.404999
lift_loop_permutation, 574, 129.339005
lift_loop_permutation, 575, 129.345001
lift_loop_permutation, 576, 129.253998
lift_loop_permutation, 577, 129.371002
lift_loop_permutation, 578, 129.431000
lift_loop_permutation, 579, 129.393997
lift_loop_permutation, 580, 129.397003
lift_loop_permutation, 581, 129.268997
lift_loop_permutation, 582, 129.380997
lift_loop_permutation, 583, 129.496002
lift_loop_permutation, 584, 129.369003
lift_loop_permutation, 585, 129.391006
lift_loop_permutation, 586, 129.389999
lift_loop_permutation, 587, 129.468994
lift_loop_permutation, 588, 129.298996
lift_loop_permutation, 589, 129.330002
lift_loop_permutation, 590, 129.259995
lift_loop_permutation, 591, 129.300003
lift_loop_permutation, 592, 129.291000
lift_loop_permutation, 593, 129.367996
lift_loop_permutation, 594, 129.343002
lift_loop_permutation, 595, 129.544006
lift_loop_permutation, 596, 129.356995
lift_loop_permutation, 597, 129.432999
lift_loop_permutation, 598, 129.287994
lift_loop_permutation, 599, 129.567993
lift_loop_permutation, 600, 129.419998
lift_loop_permutation, 601, 129.320007
lift_loop_permutation, 602, 129.416000
lift_loop_permutation, 603, 129.457993
lift_loop_permutation, 604, 129.304993
lift_loop_permutation, 605, 129.546997
lift_loop_permutation, 606, 129.276993
lift_loop_permutation, 607, 129.371994
lift_loop_permutation, 608, 129.406006
lift_loop_permutation, 609, 129.203003
lift_loop_permutation, 610, 129.270004
lift_loop_permutation, 611, 129.537003
lift_loop_permutation, 612, 129.459000
lift_loop_permutation, 613, 129.268997
lift_loop_permutation, 614, 129.528000
lift_loop_permutation, 615, 129.343994
lift_loop_permutation, 616, 129.300995
lift_loop_permutation, 617, 129.279007
lift_loop_permutation, 618, 129.339005
lift_loop_permutation, 619, 129.451996
lift_loop_permutation, 620, 129.328003
lift_loop_permutation, 621, 129.324005
lift_loop_permutation, 622, 129.330002
lift_loop_permutation, 623, 129.352005
lift_loop_permutation, 624, 129.369995
lift_loop_permutation, 625, 129.352005
lift_loop_permutation, 626, 129.332001
lift_loop_permutation, 627, 129.500000
lift_loop_permutation, 628, 129.449997
lift_loop_permutation, 629, 129.483994
lift_loop_permutation, 630, 129.427002
lift_loop_permutation, 631, 129.298004
lift_loop_permutation, 632, 129.279999
lift_loop_permutation, 633, 129.358994
lift_loop_permutation, 634, 129.287994
lift_loop_permutation, 635, 129.360001
lift_loop_permutation, 636, 129.397003
lift_loop_permutation, 637, 129.253006
lift_loop_permutation, 638, 129.362000
lift_loop_permutation, 639, 129.319000
lift_loop_permutation, 640, 129.315002
lift_loop_permutation, 641, 129.404007
lift_loop_permutation, 642, 129.343994
lift_loop_permutation, 643, 129.380005
lift_loop_permutation, 644, 129.455994
lift_loop_permutation, 645, 129.436996
lift_loop_permutation, 646, 129.455994
lift_loop_permutation, 647, 129.438995
lift_loop_permutation, 648, 129.320999
lift_loop_permutation, 649, 129.460007
lift_loop_permutation, 650, 129.335999
lift_loop_permutation, 651, 129.350006
lift_loop_permutation, 652, 129.292007
lift_loop_permutation, 653, 129.304001
lift_loop_permutation, 654, 129.421005
lift_loop_permutation, 655, 129.369995
lift_loop_permutation, 656, 129.270004
lift_loop_permutation, 657, 129.298996
lift_loop_permutation, 658, 129.483002
lift_loop_permutation, 659, 129.367004
lift_loop_permutation, 660, 129.535995
lift_loop_permutation, 661, 129.591995
lift_loop_permutation, 662, 129.324997
lift_loop_permutation, 663, 129.403000
lift_loop_permutation, 664, 129.315994
lift_loop_permutation, 665, 129.326996
lift_loop_permutation, 666, 129.421005
lift_loop_permutation, 667, 129.197998
lift_loop_permutation, 668, 129.311996
lift_loop_permutation, 669, 129.337997
lift_loop_permutation, 670, 129.279007
lift_loop_permutation, 671, 129.238007
lift_loop_permutation, 672, 129.255997
lift_loop_permutation, 673, 129.237000
lift_loop_permutation, 674, 129.306000
lift_loop_permutation, 675, 129.184006
lift_loop_permutation, 676, 129.235001
lift_loop_permutation, 677, 129.440002
lift_loop_permutation, 678, 129.261993
lift_loop_permutation, 679, 129.345993
lift_loop_permutation, 680, 129.203003
lift_loop_permutation, 681, 129.300003
lift_loop_permutation, 682, 129.365997
lift_loop_permutation, 683, 129.220001
lift_loop_permutation, 684, 129.365997
lift_loop_permutation, 685, 129.322006
lift_loop_permutation, 686, 129.337997
lift_loop_permutation, 687, 129.358994
lift_loop_permutation, 688, 129.466003
lift_loop_permutation, 689, 129.367004
lift_loop_permutation, 690, 129.292007
lift_loop_permutation, 691, 129.309998
lift_loop_permutation, 692, 129.352997
lift_loop_permutation, 693, 129.298996
lift_loop_permutation, 694, 129.438995
lift_loop_permutation, 695, 129.417999
lift_loop_permutation, 696, 129.416000
lift_loop_permutation, 697, 129.339005
lift_loop_permutation, 698, 129.419998
lift_loop_permutation, 699, 129.401001
lift_loop_permutation, 700, 129.384995
lift_loop_permutation, 701, 129.386002
lift_loop_permutation, 702, 129.240997
lift_loop_permutation, 703, 129.300003
lift_loop_permutation, 704, 129.360992
lift_loop_permutation, 705, 129.309006
lift_loop_permutation, 706, 129.332993
lift_loop_permutation, 707, 129.544006
lift_loop_permutation, 708, 129.328003
lift_loop_permutation, 709, 129.354004
lift_loop_permutation, 710, 129.460999
lift_loop_permutation, 711, 129.373993
lift_loop_permutation, 712, 129.397995
lift_loop_permutation, 713, 129.488998
lift_loop_permutation, 714, 129.403000
lift_loop_permutation, 715, 129.673004
lift_loop_permutation, 716, 129.317993
lift_loop_permutation, 717, 129.406006
lift_loop_permutation, 718, 129.291000
lift_loop_permutation, 719, 129.358994
lift_loop_permutation, 720, 129.306000
lift_loop_permutation, 721, 129.556000
lift_loop_permutation, 722, 129.352005
lift_loop_permutation, 723, 129.399002
lift_loop_permutation, 724, 129.464996
lift_loop_permutation, 725, 129.324997
lift_loop_permutation, 726, 129.559006
lift_loop_permutation, 727, 129.440994
lift_loop_permutation, 728, 129.593994
lift_loop_permutation, 729, 129.419006
lift_loop_permutation, 730, 129.326004
lift_loop_permutation, 731, 129.343994
lift_loop_permutation, 732, 129.378006
lift_loop_permutation, 733, 129.367996
lift_loop_permutation, 734, 129.376007
lift_loop_permutation, 735, 129.378998
lift_loop_permutation, 736, 129.546005
lift_loop_permutation, 737, 129.429993
lift_loop_permutation, 738, 129.442001
lift_loop_permutation, 739, 129.393997
lift_loop_permutation, 740, 129.442993
lift_loop_permutation, 741, 129.291000
lift_loop_permutation, 742, 129.445999
lift_loop_permutation, 743, 129.429993
lift_loop_permutation, 744, 129.350998
lift_loop_permutation, 745, 129.287003
lift_loop_permutation, 746, 129.292007
lift_loop_permutation, 747, 129.350998
lift_loop_permutation, 748, 129.404007
lift_loop_permutation, 749, 129.356995
lift_loop_permutation, 750, 129.501999
lift_loop_permutation, 751, 129.539001
lift_loop_permutation, 752, 129.449997
lift_loop_permutation, 753, 129.516006
lift_loop_permutation, 754, 129.408005
lift_loop_permutation, 755, 129.339996
lift_loop_permutation, 756, 129.363998
lift_loop_permutation, 757, 129.367004
lift_loop_permutation, 758, 129.350998
lift_loop_permutation, 759, 129.453003
lift_loop_permutation, 760, 129.595993
lift_loop_permutation, 761, 129.345001
lift_loop_permutation, 762, 129.201004
lift_loop_permutation, 763, 129.389008
lift_loop_permutation, 764, 129.373001
lift_loop_permutation, 765, 129.276001
lift_loop_permutation, 766, 129.369003
lift_loop_permutation, 767, 129.479996
lift_loop_permutation, 768, 129.438995
lift_loop_permutation, 769, 129.313995
lift_loop_permutation, 770, 129.488007
lift_loop_permutation, 771, 129.324997
lift_loop_permutation, 772, 129.498001
lift_loop_permutation, 773, 129.472000
lift_loop_permutation, 774, 129.257996
lift_loop_permutation, 775, 129.391998
lift_loop_permutation, 776, 129.464005
lift_loop_permutation, 777, 129.313995
lift_loop_permutation, 778, 129.432999
lift_loop_permutation, 779, 129.291000
lift_loop_permutation, 780, 129.345993
lift_loop_permutation, 781, 129.438004
lift_loop_permutation, 782, 129.237000
lift_loop_permutation, 783, 129.442001
lift_loop_permutation, 784, 129.501007
lift_loop_permutation, 785, 129.242004
lift_loop_permutation, 786, 129.404007
lift_loop_permutation, 787, 129.330994
lift_loop_permutation, 788, 129.337997
lift_loop_permutation, 789, 129.483002
lift_loop_permutation, 790, 129.429993
lift_loop_permutation, 791, 129.360001
lift_loop_permutation, 792, 129.397003
lift_loop_permutation, 793, 129.559998
lift_loop_permutation, 794, 129.406998
lift_loop_permutation, 795, 129.287994
lift_loop_permutation, 796, 129.345993
lift_loop_permutation, 797, 129.337997
lift_loop_permutation, 798, 129.287994
lift_loop_permutation, 799, 129.449997
lift_loop_permutation, 800, 129.485992
lift_loop_permutation, 801, 129.388000
lift_loop_permutation, 802, 129.298004
lift_loop_permutation, 803, 129.358994
lift_loop_permutation, 804, 129.225006
lift_loop_permutation, 805, 129.378006
lift_loop_permutation, 806, 129.382004
lift_loop_permutation, 807, 129.257996
lift_loop_permutation, 808, 129.313004
lift_loop_permutation, 809, 129.511002
lift_loop_permutation, 810, 129.373993
lift_loop_permutation, 811, 129.345993
lift_loop_permutation, 812, 129.354004
lift_loop_permutation, 813, 129.326004
lift_loop_permutation, 814, 129.505005
lift_loop_permutation, 815, 129.488007
lift_loop_permutation, 816, 129.369003
lift_loop_permutation, 817, 129.363998
lift_loop_permutation, 818, 129.279007
lift_loop_permutation, 819, 129.212006
lift_loop_permutation, 820, 129.264008
lift_loop_permutation, 821, 129.207001
lift_loop_permutation, 822, 129.235001
lift_loop_permutation, 823, 129.378006
lift_loop_permutation, 824, 129.287994
lift_loop_permutation, 825, 129.328003
lift_loop_permutation, 826, 129.440002
lift_loop_permutation, 827, 129.382996
lift_loop_permutation, 828, 129.332001
lift_loop_permutation, 829, 129.181000
lift_loop_permutation, 830, 129.423004
lift_loop_permutation, 831, 129.393997
lift_loop_permutation, 832, 129.339005
lift_loop_permutation, 833, 129.360992
lift_loop_permutation, 834, 129.483002
lift_loop_permutation, 835, 129.315002
lift_loop_permutation, 836, 129.283997
lift_loop_permutation, 837, 129.434998
lift_loop_permutation, 838, 129.386993
lift_loop_permutation, 839, 129.376999
lift_loop_permutation, 840, 129.253998
lift_loop_permutation, 841, 129.279007
lift_loop_permutation, 842, 129.440994
lift_loop_permutation, 843, 129.304993
lift_loop_permutation, 844, 129.470001
lift_loop_permutation, 845, 129.425995
lift_loop_permutation, 846, 129.630997
lift_loop_permutation, 847, 129.473999
lift_loop_permutation, 848, 129.358002
lift_loop_permutation, 849, 129.414993
lift_loop_permutation, 850, 129.451996
lift_loop_permutation, 851, 129.324005
lift_loop_permutation, 852, 129.440002
lift_loop_permutation, 853, 129.307007
lift_loop_permutation, 854, 129.302002
lift_loop_permutation, 855, 129.447998
lift_loop_permutation, 856, 129.244003
lift_loop_permutation, 857, 129.524002
lift_loop_permutation, 858, 129.498993
lift_loop_permutation, 859, 129.576004
lift_loop_permutation, 860, 129.572006
lift_loop_permutation, 861, 129.440002
lift_loop_permutation, 862, 129.440994
lift_loop_permutation, 863, 129.380005
lift_loop_permutation, 864, 129.395996
lift_loop_permutation, 865, 129.337006
lift_loop_permutation, 866, 129.425003
lift_loop_permutation, 867, 129.373993
lift_loop_permutation, 868, 129.276001
lift_loop_permutation, 869, 129.707001
lift_loop_permutation, 870, 129.324005
lift_loop_permutation, 871, 129.378006
lift_loop_permutation, 872, 129.449997
lift_loop_permutation, 873, 129.164993
lift_loop_permutation, 874, 129.348007
lift_loop_permutation, 875, 129.367004
lift_loop_permutation, 876, 129.283005
lift_loop_permutation, 877, 129.455002
lift_loop_permutation, 878, 129.473007
lift_loop_permutation, 879, 129.283005
lift_loop_permutation, 880, 129.414001
lift_loop_permutation, 881, 129.237000
lift_loop_permutation, 882, 129.350006
lift_loop_permutation, 883, 129.272995
lift_loop_permutation, 884, 129.348999
lift_loop_permutation, 885, 129.393005
lift_loop_permutation, 886, 129.393005
lift_loop_permutation, 887, 129.263000
lift_loop_permutation, 888, 129.455002
lift_loop_permutation, 889, 129.330994
lift_loop_permutation, 890, 129.354004
lift_loop_permutation, 891, 129.380997
lift_loop_permutation, 892, 129.419006
lift_loop_permutation, 893, 129.518997
lift_loop_permutation, 894, 129.429993
lift_loop_permutation, 895, 129.253998
lift_loop_permutation, 896, 129.365997
lift_loop_permutation, 897, 129.272003
lift_loop_permutation, 898, 129.389999
lift_loop_permutation, 899, 129.386002
lift_loop_permutation, 900, 129.356003
lift_loop_permutation, 901, 129.298996
lift_loop_permutation, 902, 129.352997
lift_loop_permutation, 903, 129.246994
lift_loop_permutation, 904, 129.347000
lift_loop_permutation, 905, 129.442993
lift_loop_permutation, 906, 129.225006
lift_loop_permutation, 907, 129.335007
lift_loop_permutation, 908, 129.529999
lift_loop_permutation, 909, 129.408997
lift_loop_permutation, 910, 129.367004
lift_loop_permutation, 911, 129.412003
lift_loop_permutation, 912, 129.410995
lift_loop_permutation, 913, 129.473007
lift_loop_permutation, 914, 129.251007
lift_loop_permutation, 915, 129.423996
lift_loop_permutation, 916, 129.440002
lift_loop_permutation, 917, 129.285004
lift_loop_permutation, 918, 129.449997
lift_loop_permutation, 919, 129.395004
lift_loop_permutation, 920, 129.238998
lift_loop_permutation, 921, 129.264999
lift_loop_permutation, 922, 129.352005
lift_loop_permutation, 923, 129.315994
lift_loop_permutation, 924, 129.315994
lift_loop_permutation, 925, 129.447998
lift_loop_permutation, 926, 129.475006
lift_loop_permutation, 927, 129.500000
lift_loop_permutation, 928, 129.294006
lift_loop_permutation, 929, 129.292999
lift_loop_permutation, 930, 129.552994
lift_loop_permutation, 931, 129.358002
lift_loop_permutation, 932, 129.408005
lift_loop_permutation, 933, 129.365997
lift_loop_permutation, 934, 129.261993
lift_loop_permutation, 935, 129.487000
lift_loop_permutation, 936, 129.350998
lift_loop_permutation, 937, 129.322006
lift_loop_permutation, 938, 129.382996
lift_loop_permutation, 939, 129.360992
lift_loop_permutation, 940, 129.373993
lift_loop_permutation, 941, 129.464996
lift_loop_permutation, 942, 129.332993
lift_loop_permutation, 943, 129.317001
lift_loop_permutation, 944, 129.427002
lift_loop_permutation, 945, 129.274994
lift_loop_permutation, 946, 129.350006
lift_loop_permutation, 947, 129.306000
lift_loop_permutation, 948, 129.421005
lift_loop_permutation, 949, 129.296005
lift_loop_permutation, 950, 129.266998
lift_loop_permutation, 951, 129.378006
lift_loop_permutation, 952, 129.311996
lift_loop_permutation, 953, 129.281998
lift_loop_permutation, 954, 129.438995
lift_loop_permutation, 955, 129.388000
lift_loop_permutation, 956, 129.298996
lift_loop_permutation, 957, 129.214996
lift_loop_permutation, 958, 129.487000
lift_loop_permutation, 959, 129.371994
lift_loop_permutation, 960, 129.472000
lift_loop_permutation, 961, 129.328003
lift_loop_permutation, 962, 129.345993
lift_loop_permutation, 963, 129.451004
lift_loop_permutation, 964, 129.322006
lift_loop_permutation, 965, 129.339005
lift_loop_permutation, 966, 129.287003
lift_loop_permutation, 967, 129.332001
lift_loop_permutation, 968, 129.417999
lift_loop_permutation, 969, 129.302994
lift_loop_permutation, 970, 129.423996
lift_loop_permutation, 971, 129.417007
lift_loop_permutation, 972, 129.151993
lift_loop_permutation, 973, 129.395004
lift_loop_permutation, 974, 129.401001
lift_loop_permutation, 975, 129.979004
lift_loop_permutation, 976, 129.634003
lift_loop_permutation, 977, 129.438004
lift_loop_permutation, 978, 129.335007
lift_loop_permutation, 979, 129.520996
lift_loop_permutation, 980, 129.341995
lift_loop_permutation, 981, 129.444000
lift_loop_permutation, 982, 129.348007
lift_loop_permutation, 983, 129.451004
lift_loop_permutation, 984, 129.434006
lift_loop_permutation, 985, 129.427002
lift_loop_permutation, 986, 129.283997
lift_loop_permutation, 987, 129.503998
lift_loop_permutation, 988, 129.306000
lift_loop_permutation, 989, 129.278000
lift_loop_permutation, 990, 129.283005
lift_loop_permutation, 991, 129.544998
lift_loop_permutation, 992, 129.481003
lift_loop_permutation, 993, 129.345993
lift_loop_permutation, 994, 129.235001
lift_loop_permutation, 995, 129.417999
lift_loop_permutation, 996, 129.386002
lift_loop_permutation, 997, 129.235992
lift_loop_permutation, 998, 129.397995
lift_loop_permutation, 999, 129.350006


==> tvm/old_results/4670K/runs_clang_Ofast_old/lift_parallel.csv <==
name, iteration, runtime
lift_parallel, 0, 49.012001
lift_parallel, 1, 48.893002
lift_parallel, 2, 48.866001
lift_parallel, 3, 48.874001
lift_parallel, 4, 48.882000
lift_parallel, 5, 48.858002
lift_parallel, 6, 48.854000
lift_parallel, 7, 48.863998
lift_parallel, 8, 48.867001
lift_parallel, 9, 48.870998
lift_parallel, 10, 48.886002
lift_parallel, 11, 48.867001
lift_parallel, 12, 48.876999
lift_parallel, 13, 48.862000
lift_parallel, 14, 48.866001
lift_parallel, 15, 48.873001
lift_parallel, 16, 48.859001
lift_parallel, 17, 48.866001
lift_parallel, 18, 48.876999
lift_parallel, 19, 48.827999
lift_parallel, 20, 48.861000
lift_parallel, 21, 48.855000
lift_parallel, 22, 48.875000
lift_parallel, 23, 48.874001
lift_parallel, 24, 48.886002
lift_parallel, 25, 48.868000
lift_parallel, 26, 48.859001
lift_parallel, 27, 48.855000
lift_parallel, 28, 48.861000
lift_parallel, 29, 48.846001
lift_parallel, 30, 48.862000
lift_parallel, 31, 48.848999
lift_parallel, 32, 48.873001
lift_parallel, 33, 48.855000
lift_parallel, 34, 48.889000
lift_parallel, 35, 48.860001
lift_parallel, 36, 48.849998
lift_parallel, 37, 48.876999
lift_parallel, 38, 48.859001
lift_parallel, 39, 48.889000
lift_parallel, 40, 48.855000
lift_parallel, 41, 48.855999
lift_parallel, 42, 48.876999
lift_parallel, 43, 48.873001
lift_parallel, 44, 48.865002
lift_parallel, 45, 48.874001
lift_parallel, 46, 48.865002
lift_parallel, 47, 48.868000
lift_parallel, 48, 48.865002
lift_parallel, 49, 48.875000
lift_parallel, 50, 48.873001
lift_parallel, 51, 48.868000
lift_parallel, 52, 48.840000
lift_parallel, 53, 48.900002
lift_parallel, 54, 48.839001
lift_parallel, 55, 48.868999
lift_parallel, 56, 48.862999
lift_parallel, 57, 48.856998
lift_parallel, 58, 48.893002
lift_parallel, 59, 48.854000
lift_parallel, 60, 48.872002
lift_parallel, 61, 48.879002
lift_parallel, 62, 48.862000
lift_parallel, 63, 48.860001
lift_parallel, 64, 48.859001
lift_parallel, 65, 48.890999
lift_parallel, 66, 48.880001
lift_parallel, 67, 48.852001
lift_parallel, 68, 48.861000
lift_parallel, 69, 48.898998
lift_parallel, 70, 48.861000
lift_parallel, 71, 48.865002
lift_parallel, 72, 48.855000
lift_parallel, 73, 48.844002
lift_parallel, 74, 48.879002
lift_parallel, 75, 48.851002
lift_parallel, 76, 48.834999
lift_parallel, 77, 48.868000
lift_parallel, 78, 48.890999
lift_parallel, 79, 48.853001
lift_parallel, 80, 48.877998
lift_parallel, 81, 48.863998
lift_parallel, 82, 48.863998
lift_parallel, 83, 48.852001
lift_parallel, 84, 48.884998
lift_parallel, 85, 48.855000
lift_parallel, 86, 48.844002
lift_parallel, 87, 48.865002
lift_parallel, 88, 48.863998
lift_parallel, 89, 48.841000
lift_parallel, 90, 48.858002
lift_parallel, 91, 48.873001
lift_parallel, 92, 48.889999
lift_parallel, 93, 48.858002
lift_parallel, 94, 48.872002
lift_parallel, 95, 48.868000
lift_parallel, 96, 48.876999
lift_parallel, 97, 48.849998
lift_parallel, 98, 48.862999
lift_parallel, 99, 48.863998
lift_parallel, 100, 48.862000
lift_parallel, 101, 48.842999
lift_parallel, 102, 48.875999
lift_parallel, 103, 48.862000
lift_parallel, 104, 48.840000
lift_parallel, 105, 48.868000
lift_parallel, 106, 48.884998
lift_parallel, 107, 48.896999
lift_parallel, 108, 48.855999
lift_parallel, 109, 48.868999
lift_parallel, 110, 48.856998
lift_parallel, 111, 48.889000
lift_parallel, 112, 48.877998
lift_parallel, 113, 48.889000
lift_parallel, 114, 48.868000
lift_parallel, 115, 48.876999
lift_parallel, 116, 48.884998
lift_parallel, 117, 48.859001
lift_parallel, 118, 48.875000
lift_parallel, 119, 48.866001
lift_parallel, 120, 48.862999
lift_parallel, 121, 48.866001
lift_parallel, 122, 48.889000
lift_parallel, 123, 48.875000
lift_parallel, 124, 48.855999
lift_parallel, 125, 48.862000
lift_parallel, 126, 48.889000
lift_parallel, 127, 48.869999
lift_parallel, 128, 48.870998
lift_parallel, 129, 48.875000
lift_parallel, 130, 48.838001
lift_parallel, 131, 48.860001
lift_parallel, 132, 48.889000
lift_parallel, 133, 48.846001
lift_parallel, 134, 48.875000
lift_parallel, 135, 48.868999
lift_parallel, 136, 48.855000
lift_parallel, 137, 48.862000
lift_parallel, 138, 48.849998
lift_parallel, 139, 48.865002
lift_parallel, 140, 48.870998
lift_parallel, 141, 48.851002
lift_parallel, 142, 48.853001
lift_parallel, 143, 48.855999
lift_parallel, 144, 48.870998
lift_parallel, 145, 48.854000
lift_parallel, 146, 48.881001
lift_parallel, 147, 48.859001
lift_parallel, 148, 48.896000
lift_parallel, 149, 48.863998
lift_parallel, 150, 48.831001
lift_parallel, 151, 48.888000
lift_parallel, 152, 48.883999
lift_parallel, 153, 48.887001
lift_parallel, 154, 48.905998
lift_parallel, 155, 48.868999
lift_parallel, 156, 48.875000
lift_parallel, 157, 48.872002
lift_parallel, 158, 48.866001
lift_parallel, 159, 48.841000
lift_parallel, 160, 48.865002
lift_parallel, 161, 48.845001
lift_parallel, 162, 48.855000
lift_parallel, 163, 48.847000
lift_parallel, 164, 48.859001
lift_parallel, 165, 48.840000
lift_parallel, 166, 48.873001
lift_parallel, 167, 48.851002
lift_parallel, 168, 48.869999
lift_parallel, 169, 48.863998
lift_parallel, 170, 48.881001
lift_parallel, 171, 48.860001
lift_parallel, 172, 48.869999
lift_parallel, 173, 48.882999
lift_parallel, 174, 48.862999
lift_parallel, 175, 48.865002
lift_parallel, 176, 48.900002
lift_parallel, 177, 48.868999
lift_parallel, 178, 48.874001
lift_parallel, 179, 48.855999
lift_parallel, 180, 48.826000
lift_parallel, 181, 48.855000
lift_parallel, 182, 48.886002
lift_parallel, 183, 48.867001
lift_parallel, 184, 48.886002
lift_parallel, 185, 48.852001
lift_parallel, 186, 48.887001
lift_parallel, 187, 48.881001
lift_parallel, 188, 48.872002
lift_parallel, 189, 48.854000
lift_parallel, 190, 48.868000
lift_parallel, 191, 48.844002
lift_parallel, 192, 48.890999
lift_parallel, 193, 48.881001
lift_parallel, 194, 48.852001
lift_parallel, 195, 48.867001
lift_parallel, 196, 48.868000
lift_parallel, 197, 48.900002
lift_parallel, 198, 48.882000
lift_parallel, 199, 48.874001
lift_parallel, 200, 48.867001
lift_parallel, 201, 48.870998
lift_parallel, 202, 48.852001
lift_parallel, 203, 48.888000
lift_parallel, 204, 48.858002
lift_parallel, 205, 48.877998
lift_parallel, 206, 48.868999
lift_parallel, 207, 48.868999
lift_parallel, 208, 48.858002
lift_parallel, 209, 48.891998
lift_parallel, 210, 48.839001
lift_parallel, 211, 48.896000
lift_parallel, 212, 48.847000
lift_parallel, 213, 48.855000
lift_parallel, 214, 48.855999
lift_parallel, 215, 48.856998
lift_parallel, 216, 48.851002
lift_parallel, 217, 48.873001
lift_parallel, 218, 48.858002
lift_parallel, 219, 48.851002
lift_parallel, 220, 48.863998
lift_parallel, 221, 48.867001
lift_parallel, 222, 48.860001
lift_parallel, 223, 48.868000
lift_parallel, 224, 48.882000
lift_parallel, 225, 48.872002
lift_parallel, 226, 48.868999
lift_parallel, 227, 48.863998
lift_parallel, 228, 48.897999
lift_parallel, 229, 48.856998
lift_parallel, 230, 48.862999
lift_parallel, 231, 48.844002
lift_parallel, 232, 48.861000
lift_parallel, 233, 48.863998
lift_parallel, 234, 48.868999
lift_parallel, 235, 48.856998
lift_parallel, 236, 48.855000
lift_parallel, 237, 48.867001
lift_parallel, 238, 48.841999
lift_parallel, 239, 48.855000
lift_parallel, 240, 48.847000
lift_parallel, 241, 48.870998
lift_parallel, 242, 48.884998
lift_parallel, 243, 48.845001
lift_parallel, 244, 48.845001
lift_parallel, 245, 48.894001
lift_parallel, 246, 48.870998
lift_parallel, 247, 48.877998
lift_parallel, 248, 48.847000
lift_parallel, 249, 48.860001
lift_parallel, 250, 48.872002
lift_parallel, 251, 48.876999
lift_parallel, 252, 48.879002
lift_parallel, 253, 48.845001
lift_parallel, 254, 48.861000
lift_parallel, 255, 48.867001
lift_parallel, 256, 48.861000
lift_parallel, 257, 48.895000
lift_parallel, 258, 48.887001
lift_parallel, 259, 48.851002
lift_parallel, 260, 48.886002
lift_parallel, 261, 48.903000
lift_parallel, 262, 48.831001
lift_parallel, 263, 48.881001
lift_parallel, 264, 48.865002
lift_parallel, 265, 48.852001
lift_parallel, 266, 48.859001
lift_parallel, 267, 48.873001
lift_parallel, 268, 48.855999
lift_parallel, 269, 48.840000
lift_parallel, 270, 48.859001
lift_parallel, 271, 48.875999
lift_parallel, 272, 48.856998
lift_parallel, 273, 48.851002
lift_parallel, 274, 48.877998
lift_parallel, 275, 48.856998
lift_parallel, 276, 48.865002
lift_parallel, 277, 48.889000
lift_parallel, 278, 48.870998
lift_parallel, 279, 48.880001
lift_parallel, 280, 48.884998
lift_parallel, 281, 48.877998
lift_parallel, 282, 48.881001
lift_parallel, 283, 48.854000
lift_parallel, 284, 48.854000
lift_parallel, 285, 48.853001
lift_parallel, 286, 48.859001
lift_parallel, 287, 48.870998
lift_parallel, 288, 48.845001
lift_parallel, 289, 48.856998
lift_parallel, 290, 48.867001
lift_parallel, 291, 48.853001
lift_parallel, 292, 48.854000
lift_parallel, 293, 48.868000
lift_parallel, 294, 48.877998
lift_parallel, 295, 48.872002
lift_parallel, 296, 48.844002
lift_parallel, 297, 48.856998
lift_parallel, 298, 48.880001
lift_parallel, 299, 48.875999
lift_parallel, 300, 48.862000
lift_parallel, 301, 48.862999
lift_parallel, 302, 48.854000
lift_parallel, 303, 48.876999
lift_parallel, 304, 48.823002
lift_parallel, 305, 48.862999
lift_parallel, 306, 48.859001
lift_parallel, 307, 48.851002
lift_parallel, 308, 48.869999
lift_parallel, 309, 48.869999
lift_parallel, 310, 48.877998
lift_parallel, 311, 48.883999
lift_parallel, 312, 48.849998
lift_parallel, 313, 48.867001
lift_parallel, 314, 48.856998
lift_parallel, 315, 48.875000
lift_parallel, 316, 48.863998
lift_parallel, 317, 48.902000
lift_parallel, 318, 48.860001
lift_parallel, 319, 48.887001
lift_parallel, 320, 48.862000
lift_parallel, 321, 48.852001
lift_parallel, 322, 48.861000
lift_parallel, 323, 48.882999
lift_parallel, 324, 48.879002
lift_parallel, 325, 48.862000
lift_parallel, 326, 48.854000
lift_parallel, 327, 48.855000
lift_parallel, 328, 48.879002
lift_parallel, 329, 48.851002
lift_parallel, 330, 48.851002
lift_parallel, 331, 48.862000
lift_parallel, 332, 48.860001
lift_parallel, 333, 48.853001
lift_parallel, 334, 48.882999
lift_parallel, 335, 48.832001
lift_parallel, 336, 48.877998
lift_parallel, 337, 48.887001
lift_parallel, 338, 48.861000
lift_parallel, 339, 48.880001
lift_parallel, 340, 48.868999
lift_parallel, 341, 48.879002
lift_parallel, 342, 48.875000
lift_parallel, 343, 48.870998
lift_parallel, 344, 48.882000
lift_parallel, 345, 48.849998
lift_parallel, 346, 48.884998
lift_parallel, 347, 48.887001
lift_parallel, 348, 48.865002
lift_parallel, 349, 48.852001
lift_parallel, 350, 48.875999
lift_parallel, 351, 48.870998
lift_parallel, 352, 48.872002
lift_parallel, 353, 48.872002
lift_parallel, 354, 48.868999
lift_parallel, 355, 48.896000
lift_parallel, 356, 48.875000
lift_parallel, 357, 48.910999
lift_parallel, 358, 48.886002
lift_parallel, 359, 48.896000
lift_parallel, 360, 48.880001
lift_parallel, 361, 48.860001
lift_parallel, 362, 48.863998
lift_parallel, 363, 48.848000
lift_parallel, 364, 48.855000
lift_parallel, 365, 48.889999
lift_parallel, 366, 48.877998
lift_parallel, 367, 48.853001
lift_parallel, 368, 48.851002
lift_parallel, 369, 48.881001
lift_parallel, 370, 48.845001
lift_parallel, 371, 48.844002
lift_parallel, 372, 48.883999
lift_parallel, 373, 48.869999
lift_parallel, 374, 48.848999
lift_parallel, 375, 48.873001
lift_parallel, 376, 48.867001
lift_parallel, 377, 48.867001
lift_parallel, 378, 48.867001
lift_parallel, 379, 48.859001
lift_parallel, 380, 48.851002
lift_parallel, 381, 48.847000
lift_parallel, 382, 48.862999
lift_parallel, 383, 48.875999
lift_parallel, 384, 48.848000
lift_parallel, 385, 48.870998
lift_parallel, 386, 48.875000
lift_parallel, 387, 48.881001
lift_parallel, 388, 48.875000
lift_parallel, 389, 48.858002
lift_parallel, 390, 48.870998
lift_parallel, 391, 48.851002
lift_parallel, 392, 48.861000
lift_parallel, 393, 48.888000
lift_parallel, 394, 48.865002
lift_parallel, 395, 48.860001
lift_parallel, 396, 48.910000
lift_parallel, 397, 48.859001
lift_parallel, 398, 48.868000
lift_parallel, 399, 48.858002
lift_parallel, 400, 48.867001
lift_parallel, 401, 48.848000
lift_parallel, 402, 48.883999
lift_parallel, 403, 48.875999
lift_parallel, 404, 48.884998
lift_parallel, 405, 48.905998
lift_parallel, 406, 48.879002
lift_parallel, 407, 48.877998
lift_parallel, 408, 48.874001
lift_parallel, 409, 48.855000
lift_parallel, 410, 48.837002
lift_parallel, 411, 48.875000
lift_parallel, 412, 48.848000
lift_parallel, 413, 48.887001
lift_parallel, 414, 48.900002
lift_parallel, 415, 48.855000
lift_parallel, 416, 48.848999
lift_parallel, 417, 48.842999
lift_parallel, 418, 48.869999
lift_parallel, 419, 48.883999
lift_parallel, 420, 48.862999
lift_parallel, 421, 48.865002
lift_parallel, 422, 48.855999
lift_parallel, 423, 48.874001
lift_parallel, 424, 48.883999
lift_parallel, 425, 48.876999
lift_parallel, 426, 48.873001
lift_parallel, 427, 48.879002
lift_parallel, 428, 48.852001
lift_parallel, 429, 48.866001
lift_parallel, 430, 48.873001
lift_parallel, 431, 48.880001
lift_parallel, 432, 48.870998
lift_parallel, 433, 48.848000
lift_parallel, 434, 48.877998
lift_parallel, 435, 48.870998
lift_parallel, 436, 48.862999
lift_parallel, 437, 48.889000
lift_parallel, 438, 48.874001
lift_parallel, 439, 48.877998
lift_parallel, 440, 48.868000
lift_parallel, 441, 48.837002
lift_parallel, 442, 48.855999
lift_parallel, 443, 48.877998
lift_parallel, 444, 48.873001
lift_parallel, 445, 48.882000
lift_parallel, 446, 48.865002
lift_parallel, 447, 48.833000
lift_parallel, 448, 48.933998
lift_parallel, 449, 48.872002
lift_parallel, 450, 48.847000
lift_parallel, 451, 48.839001
lift_parallel, 452, 48.889999
lift_parallel, 453, 48.881001
lift_parallel, 454, 48.862000
lift_parallel, 455, 48.875999
lift_parallel, 456, 48.848999
lift_parallel, 457, 48.862000
lift_parallel, 458, 48.847000
lift_parallel, 459, 48.876999
lift_parallel, 460, 48.876999
lift_parallel, 461, 48.881001
lift_parallel, 462, 48.870998
lift_parallel, 463, 48.837002
lift_parallel, 464, 48.842999
lift_parallel, 465, 48.875000
lift_parallel, 466, 48.844002
lift_parallel, 467, 48.847000
lift_parallel, 468, 48.873001
lift_parallel, 469, 48.875999
lift_parallel, 470, 48.862000
lift_parallel, 471, 48.858002
lift_parallel, 472, 48.839001
lift_parallel, 473, 48.887001
lift_parallel, 474, 48.865002
lift_parallel, 475, 48.875999
lift_parallel, 476, 48.894001
lift_parallel, 477, 48.858002
lift_parallel, 478, 48.865002
lift_parallel, 479, 48.881001
lift_parallel, 480, 48.841000
lift_parallel, 481, 48.859001
lift_parallel, 482, 48.869999
lift_parallel, 483, 48.854000
lift_parallel, 484, 48.872002
lift_parallel, 485, 48.882999
lift_parallel, 486, 48.881001
lift_parallel, 487, 48.852001
lift_parallel, 488, 48.890999
lift_parallel, 489, 48.860001
lift_parallel, 490, 48.877998
lift_parallel, 491, 48.862999
lift_parallel, 492, 48.882999
lift_parallel, 493, 48.876999
lift_parallel, 494, 48.853001
lift_parallel, 495, 48.872002
lift_parallel, 496, 48.889999
lift_parallel, 497, 48.853001
lift_parallel, 498, 48.882999
lift_parallel, 499, 48.872002
lift_parallel, 500, 48.854000
lift_parallel, 501, 48.869999
lift_parallel, 502, 48.874001
lift_parallel, 503, 48.854000
lift_parallel, 504, 48.853001
lift_parallel, 505, 48.875000
lift_parallel, 506, 48.845001
lift_parallel, 507, 48.872002
lift_parallel, 508, 48.875999
lift_parallel, 509, 48.853001
lift_parallel, 510, 48.847000
lift_parallel, 511, 48.882000
lift_parallel, 512, 48.870998
lift_parallel, 513, 48.884998
lift_parallel, 514, 48.856998
lift_parallel, 515, 48.888000
lift_parallel, 516, 48.890999
lift_parallel, 517, 48.867001
lift_parallel, 518, 48.855999
lift_parallel, 519, 48.886002
lift_parallel, 520, 48.856998
lift_parallel, 521, 48.865002
lift_parallel, 522, 48.863998
lift_parallel, 523, 48.869999
lift_parallel, 524, 48.869999
lift_parallel, 525, 48.869999
lift_parallel, 526, 48.862000
lift_parallel, 527, 48.877998
lift_parallel, 528, 48.868999
lift_parallel, 529, 48.839001
lift_parallel, 530, 48.873001
lift_parallel, 531, 48.881001
lift_parallel, 532, 48.862999
lift_parallel, 533, 48.862000
lift_parallel, 534, 48.907001
lift_parallel, 535, 48.870998
lift_parallel, 536, 48.872002
lift_parallel, 537, 48.842999
lift_parallel, 538, 48.848999
lift_parallel, 539, 48.881001
lift_parallel, 540, 48.889999
lift_parallel, 541, 48.848999
lift_parallel, 542, 48.851002
lift_parallel, 543, 48.861000
lift_parallel, 544, 48.855000
lift_parallel, 545, 48.880001
lift_parallel, 546, 48.875999
lift_parallel, 547, 48.853001
lift_parallel, 548, 48.862999
lift_parallel, 549, 48.855000
lift_parallel, 550, 48.840000
lift_parallel, 551, 48.859001
lift_parallel, 552, 48.875000
lift_parallel, 553, 48.867001
lift_parallel, 554, 48.858002
lift_parallel, 555, 48.876999
lift_parallel, 556, 48.861000
lift_parallel, 557, 48.847000
lift_parallel, 558, 48.866001
lift_parallel, 559, 48.848999
lift_parallel, 560, 48.861000
lift_parallel, 561, 48.872002
lift_parallel, 562, 48.875999
lift_parallel, 563, 48.865002
lift_parallel, 564, 48.867001
lift_parallel, 565, 48.853001
lift_parallel, 566, 48.848000
lift_parallel, 567, 48.873001
lift_parallel, 568, 48.865002
lift_parallel, 569, 48.890999
lift_parallel, 570, 48.873001
lift_parallel, 571, 48.865002
lift_parallel, 572, 48.862999
lift_parallel, 573, 48.856998
lift_parallel, 574, 48.898998
lift_parallel, 575, 48.847000
lift_parallel, 576, 48.870998
lift_parallel, 577, 48.880001
lift_parallel, 578, 48.856998
lift_parallel, 579, 48.859001
lift_parallel, 580, 48.856998
lift_parallel, 581, 48.867001
lift_parallel, 582, 48.860001
lift_parallel, 583, 48.856998
lift_parallel, 584, 48.876999
lift_parallel, 585, 48.868000
lift_parallel, 586, 48.873001
lift_parallel, 587, 48.854000
lift_parallel, 588, 48.841999
lift_parallel, 589, 48.882999
lift_parallel, 590, 48.848000
lift_parallel, 591, 48.875999
lift_parallel, 592, 48.867001
lift_parallel, 593, 48.868999
lift_parallel, 594, 48.881001
lift_parallel, 595, 48.859001
lift_parallel, 596, 48.863998
lift_parallel, 597, 48.875000
lift_parallel, 598, 48.877998
lift_parallel, 599, 48.889999
lift_parallel, 600, 48.867001
lift_parallel, 601, 48.875999
lift_parallel, 602, 48.860001
lift_parallel, 603, 48.876999
lift_parallel, 604, 48.868999
lift_parallel, 605, 48.862999
lift_parallel, 606, 48.842999
lift_parallel, 607, 48.830002
lift_parallel, 608, 48.868000
lift_parallel, 609, 48.855999
lift_parallel, 610, 48.874001
lift_parallel, 611, 48.869999
lift_parallel, 612, 48.869999
lift_parallel, 613, 48.827999
lift_parallel, 614, 48.882000
lift_parallel, 615, 48.897999
lift_parallel, 616, 48.855999
lift_parallel, 617, 48.854000
lift_parallel, 618, 48.874001
lift_parallel, 619, 48.870998
lift_parallel, 620, 48.886002
lift_parallel, 621, 48.863998
lift_parallel, 622, 48.851002
lift_parallel, 623, 48.875000
lift_parallel, 624, 48.896000
lift_parallel, 625, 48.889000
lift_parallel, 626, 48.870998
lift_parallel, 627, 48.893002
lift_parallel, 628, 48.882000
lift_parallel, 629, 48.841000
lift_parallel, 630, 48.834000
lift_parallel, 631, 48.860001
lift_parallel, 632, 48.840000
lift_parallel, 633, 48.870998
lift_parallel, 634, 48.855000
lift_parallel, 635, 48.884998
lift_parallel, 636, 48.862999
lift_parallel, 637, 48.847000
lift_parallel, 638, 48.854000
lift_parallel, 639, 48.866001
lift_parallel, 640, 48.837002
lift_parallel, 641, 48.851002
lift_parallel, 642, 48.860001
lift_parallel, 643, 48.863998
lift_parallel, 644, 48.867001
lift_parallel, 645, 48.876999
lift_parallel, 646, 48.881001
lift_parallel, 647, 48.846001
lift_parallel, 648, 48.856998
lift_parallel, 649, 48.908001
lift_parallel, 650, 48.867001
lift_parallel, 651, 48.870998
lift_parallel, 652, 48.855999
lift_parallel, 653, 48.890999
lift_parallel, 654, 48.896999
lift_parallel, 655, 48.854000
lift_parallel, 656, 48.861000
lift_parallel, 657, 48.855999
lift_parallel, 658, 48.834000
lift_parallel, 659, 48.879002
lift_parallel, 660, 48.868999
lift_parallel, 661, 48.889000
lift_parallel, 662, 48.874001
lift_parallel, 663, 48.844002
lift_parallel, 664, 48.868000
lift_parallel, 665, 48.879002
lift_parallel, 666, 48.834999
lift_parallel, 667, 48.877998
lift_parallel, 668, 48.830002
lift_parallel, 669, 48.852001
lift_parallel, 670, 48.860001
lift_parallel, 671, 48.853001
lift_parallel, 672, 48.873001
lift_parallel, 673, 48.852001
lift_parallel, 674, 48.870998
lift_parallel, 675, 48.867001
lift_parallel, 676, 48.861000
lift_parallel, 677, 48.889999
lift_parallel, 678, 48.860001
lift_parallel, 679, 48.865002
lift_parallel, 680, 48.859001
lift_parallel, 681, 48.874001
lift_parallel, 682, 48.846001
lift_parallel, 683, 48.841000
lift_parallel, 684, 48.862000
lift_parallel, 685, 48.862999
lift_parallel, 686, 48.882999
lift_parallel, 687, 48.860001
lift_parallel, 688, 48.870998
lift_parallel, 689, 48.847000
lift_parallel, 690, 48.873001
lift_parallel, 691, 48.848000
lift_parallel, 692, 48.862000
lift_parallel, 693, 48.889999
lift_parallel, 694, 48.861000
lift_parallel, 695, 48.851002
lift_parallel, 696, 48.868999
lift_parallel, 697, 48.877998
lift_parallel, 698, 48.875000
lift_parallel, 699, 48.845001
lift_parallel, 700, 48.881001
lift_parallel, 701, 48.866001
lift_parallel, 702, 48.907001
lift_parallel, 703, 48.848000
lift_parallel, 704, 48.861000
lift_parallel, 705, 48.886002
lift_parallel, 706, 48.887001
lift_parallel, 707, 48.861000
lift_parallel, 708, 48.845001
lift_parallel, 709, 48.873001
lift_parallel, 710, 48.897999
lift_parallel, 711, 48.877998
lift_parallel, 712, 48.868999
lift_parallel, 713, 48.891998
lift_parallel, 714, 48.872002
lift_parallel, 715, 48.841000
lift_parallel, 716, 48.848999
lift_parallel, 717, 48.846001
lift_parallel, 718, 48.873001
lift_parallel, 719, 48.888000
lift_parallel, 720, 48.863998
lift_parallel, 721, 48.838001
lift_parallel, 722, 48.875000
lift_parallel, 723, 48.868999
lift_parallel, 724, 48.883999
lift_parallel, 725, 48.863998
lift_parallel, 726, 48.865002
lift_parallel, 727, 48.861000
lift_parallel, 728, 48.860001
lift_parallel, 729, 48.831001
lift_parallel, 730, 48.847000
lift_parallel, 731, 48.844002
lift_parallel, 732, 48.879002
lift_parallel, 733, 48.875000
lift_parallel, 734, 48.869999
lift_parallel, 735, 48.865002
lift_parallel, 736, 48.849998
lift_parallel, 737, 48.881001
lift_parallel, 738, 48.870998
lift_parallel, 739, 48.854000
lift_parallel, 740, 48.863998
lift_parallel, 741, 48.867001
lift_parallel, 742, 48.877998
lift_parallel, 743, 48.883999
lift_parallel, 744, 48.847000
lift_parallel, 745, 48.873001
lift_parallel, 746, 48.865002
lift_parallel, 747, 48.874001
lift_parallel, 748, 48.826000
lift_parallel, 749, 48.865002
lift_parallel, 750, 48.869999
lift_parallel, 751, 48.886002
lift_parallel, 752, 48.886002
lift_parallel, 753, 48.863998
lift_parallel, 754, 48.870998
lift_parallel, 755, 48.844002
lift_parallel, 756, 48.861000
lift_parallel, 757, 48.854000
lift_parallel, 758, 48.861000
lift_parallel, 759, 48.896999
lift_parallel, 760, 48.898998
lift_parallel, 761, 48.895000
lift_parallel, 762, 48.863998
lift_parallel, 763, 48.858002
lift_parallel, 764, 48.873001
lift_parallel, 765, 48.858002
lift_parallel, 766, 48.883999
lift_parallel, 767, 48.845001
lift_parallel, 768, 48.875000
lift_parallel, 769, 48.866001
lift_parallel, 770, 48.883999
lift_parallel, 771, 48.882999
lift_parallel, 772, 48.849998
lift_parallel, 773, 48.866001
lift_parallel, 774, 48.872002
lift_parallel, 775, 48.869999
lift_parallel, 776, 48.881001
lift_parallel, 777, 48.876999
lift_parallel, 778, 48.865002
lift_parallel, 779, 48.858002
lift_parallel, 780, 48.854000
lift_parallel, 781, 48.896000
lift_parallel, 782, 48.848999
lift_parallel, 783, 48.855000
lift_parallel, 784, 48.848999
lift_parallel, 785, 48.873001
lift_parallel, 786, 48.867001
lift_parallel, 787, 48.854000
lift_parallel, 788, 48.884998
lift_parallel, 789, 48.891998
lift_parallel, 790, 48.830002
lift_parallel, 791, 48.868999
lift_parallel, 792, 48.855999
lift_parallel, 793, 48.863998
lift_parallel, 794, 48.875000
lift_parallel, 795, 48.863998
lift_parallel, 796, 48.841999
lift_parallel, 797, 48.921001
lift_parallel, 798, 48.876999
lift_parallel, 799, 48.837002
lift_parallel, 800, 48.875999
lift_parallel, 801, 48.859001
lift_parallel, 802, 48.841999
lift_parallel, 803, 48.868999
lift_parallel, 804, 48.856998
lift_parallel, 805, 48.845001
lift_parallel, 806, 48.884998
lift_parallel, 807, 48.827999
lift_parallel, 808, 48.867001
lift_parallel, 809, 48.853001
lift_parallel, 810, 48.867001
lift_parallel, 811, 48.863998
lift_parallel, 812, 48.890999
lift_parallel, 813, 48.846001
lift_parallel, 814, 48.883999
lift_parallel, 815, 48.872002
lift_parallel, 816, 48.865002
lift_parallel, 817, 48.862000
lift_parallel, 818, 48.882999
lift_parallel, 819, 48.883999
lift_parallel, 820, 48.886002
lift_parallel, 821, 48.869999
lift_parallel, 822, 48.874001
lift_parallel, 823, 48.875999
lift_parallel, 824, 48.849998
lift_parallel, 825, 48.872002
lift_parallel, 826, 48.867001
lift_parallel, 827, 48.868000
lift_parallel, 828, 48.866001
lift_parallel, 829, 48.865002
lift_parallel, 830, 48.869999
lift_parallel, 831, 48.882000
lift_parallel, 832, 48.858002
lift_parallel, 833, 48.929001
lift_parallel, 834, 48.859001
lift_parallel, 835, 48.832001
lift_parallel, 836, 48.879002
lift_parallel, 837, 48.856998
lift_parallel, 838, 48.869999
lift_parallel, 839, 48.861000
lift_parallel, 840, 48.869999
lift_parallel, 841, 48.854000
lift_parallel, 842, 48.862000
lift_parallel, 843, 48.889000
lift_parallel, 844, 48.863998
lift_parallel, 845, 48.875999
lift_parallel, 846, 48.855000
lift_parallel, 847, 48.868999
lift_parallel, 848, 48.826000
lift_parallel, 849, 48.874001
lift_parallel, 850, 48.846001
lift_parallel, 851, 48.860001
lift_parallel, 852, 48.866001
lift_parallel, 853, 48.863998
lift_parallel, 854, 48.861000
lift_parallel, 855, 48.851002
lift_parallel, 856, 48.886002
lift_parallel, 857, 48.856998
lift_parallel, 858, 48.855999
lift_parallel, 859, 48.866001
lift_parallel, 860, 48.863998
lift_parallel, 861, 48.867001
lift_parallel, 862, 48.866001
lift_parallel, 863, 48.883999
lift_parallel, 864, 48.889000
lift_parallel, 865, 48.849998
lift_parallel, 866, 48.832001
lift_parallel, 867, 48.861000
lift_parallel, 868, 48.888000
lift_parallel, 869, 48.868000
lift_parallel, 870, 48.867001
lift_parallel, 871, 48.860001
lift_parallel, 872, 48.873001
lift_parallel, 873, 48.848000
lift_parallel, 874, 48.870998
lift_parallel, 875, 48.831001
lift_parallel, 876, 48.872002
lift_parallel, 877, 48.889999
lift_parallel, 878, 48.863998
lift_parallel, 879, 48.870998
lift_parallel, 880, 48.866001
lift_parallel, 881, 48.858002
lift_parallel, 882, 48.877998
lift_parallel, 883, 48.869999
lift_parallel, 884, 48.855999
lift_parallel, 885, 48.859001
lift_parallel, 886, 48.855000
lift_parallel, 887, 48.875999
lift_parallel, 888, 48.849998
lift_parallel, 889, 48.848999
lift_parallel, 890, 48.840000
lift_parallel, 891, 48.873001
lift_parallel, 892, 48.837002
lift_parallel, 893, 48.893002
lift_parallel, 894, 48.880001
lift_parallel, 895, 48.882000
lift_parallel, 896, 48.852001
lift_parallel, 897, 48.872002
lift_parallel, 898, 48.877998
lift_parallel, 899, 48.874001
lift_parallel, 900, 48.875000
lift_parallel, 901, 48.872002
lift_parallel, 902, 48.854000
lift_parallel, 903, 48.874001
lift_parallel, 904, 48.861000
lift_parallel, 905, 48.869999
lift_parallel, 906, 48.875000
lift_parallel, 907, 48.868999
lift_parallel, 908, 48.861000
lift_parallel, 909, 48.852001
lift_parallel, 910, 48.848000
lift_parallel, 911, 48.861000
lift_parallel, 912, 48.858002
lift_parallel, 913, 48.869999
lift_parallel, 914, 48.884998
lift_parallel, 915, 48.860001
lift_parallel, 916, 48.852001
lift_parallel, 917, 48.868000
lift_parallel, 918, 48.883999
lift_parallel, 919, 48.840000
lift_parallel, 920, 48.853001
lift_parallel, 921, 48.875000
lift_parallel, 922, 48.893002
lift_parallel, 923, 48.876999
lift_parallel, 924, 48.855000
lift_parallel, 925, 48.882000
lift_parallel, 926, 48.855999
lift_parallel, 927, 48.901001
lift_parallel, 928, 48.851002
lift_parallel, 929, 48.866001
lift_parallel, 930, 48.845001
lift_parallel, 931, 48.889000
lift_parallel, 932, 48.853001
lift_parallel, 933, 48.872002
lift_parallel, 934, 48.903000
lift_parallel, 935, 48.870998
lift_parallel, 936, 48.860001
lift_parallel, 937, 48.865002
lift_parallel, 938, 48.867001
lift_parallel, 939, 48.893002
lift_parallel, 940, 48.848000
lift_parallel, 941, 48.863998
lift_parallel, 942, 48.855999
lift_parallel, 943, 48.866001
lift_parallel, 944, 48.903999
lift_parallel, 945, 48.848000
lift_parallel, 946, 48.862000
lift_parallel, 947, 48.855000
lift_parallel, 948, 48.870998
lift_parallel, 949, 48.883999
lift_parallel, 950, 48.889999
lift_parallel, 951, 48.874001
lift_parallel, 952, 48.877998
lift_parallel, 953, 48.839001
lift_parallel, 954, 48.842999
lift_parallel, 955, 48.879002
lift_parallel, 956, 48.865002
lift_parallel, 957, 48.883999
lift_parallel, 958, 48.868000
lift_parallel, 959, 48.856998
lift_parallel, 960, 48.855999
lift_parallel, 961, 48.860001
lift_parallel, 962, 48.862000
lift_parallel, 963, 48.863998
lift_parallel, 964, 48.872002
lift_parallel, 965, 48.889999
lift_parallel, 966, 48.862999
lift_parallel, 967, 48.875000
lift_parallel, 968, 48.894001
lift_parallel, 969, 48.863998
lift_parallel, 970, 48.868000
lift_parallel, 971, 48.825001
lift_parallel, 972, 48.858002
lift_parallel, 973, 48.860001
lift_parallel, 974, 48.874001
lift_parallel, 975, 48.884998
lift_parallel, 976, 48.870998
lift_parallel, 977, 48.838001
lift_parallel, 978, 48.895000
lift_parallel, 979, 48.848000
lift_parallel, 980, 48.874001
lift_parallel, 981, 48.870998
lift_parallel, 982, 48.862000
lift_parallel, 983, 48.865002
lift_parallel, 984, 48.869999
lift_parallel, 985, 48.870998
lift_parallel, 986, 48.875999
lift_parallel, 987, 48.852001
lift_parallel, 988, 48.886002
lift_parallel, 989, 48.865002
lift_parallel, 990, 48.868000
lift_parallel, 991, 48.877998
lift_parallel, 992, 48.860001
lift_parallel, 993, 48.862000
lift_parallel, 994, 48.856998
lift_parallel, 995, 48.856998
lift_parallel, 996, 48.869999
lift_parallel, 997, 48.867001
lift_parallel, 998, 48.863998
lift_parallel, 999, 48.866001


==> tvm/old_results/4670K/runs_clang_Ofast_old/lift_vectorize.csv <==
name, iteration, runtime
lift_vectorize, 0, 189.104996
lift_vectorize, 1, 179.988007
lift_vectorize, 2, 179.251007
lift_vectorize, 3, 179.615997
lift_vectorize, 4, 179.651001
lift_vectorize, 5, 179.440994
lift_vectorize, 6, 179.453995
lift_vectorize, 7, 179.483002
lift_vectorize, 8, 179.365005
lift_vectorize, 9, 179.391006
lift_vectorize, 10, 179.082001
lift_vectorize, 11, 179.330994
lift_vectorize, 12, 179.337006
lift_vectorize, 13, 179.171005
lift_vectorize, 14, 179.167999
lift_vectorize, 15, 179.080002
lift_vectorize, 16, 179.261002
lift_vectorize, 17, 179.087997
lift_vectorize, 18, 179.339005
lift_vectorize, 19, 178.944000
lift_vectorize, 20, 179.042007
lift_vectorize, 21, 179.087997
lift_vectorize, 22, 178.938995
lift_vectorize, 23, 179.067001
lift_vectorize, 24, 179.169998
lift_vectorize, 25, 179.059998
lift_vectorize, 26, 179.087006
lift_vectorize, 27, 179.322998
lift_vectorize, 28, 179.287994
lift_vectorize, 29, 179.089996
lift_vectorize, 30, 179.278000
lift_vectorize, 31, 178.906006
lift_vectorize, 32, 179.123001
lift_vectorize, 33, 179.173996
lift_vectorize, 34, 179.022995
lift_vectorize, 35, 178.800995
lift_vectorize, 36, 179.401993
lift_vectorize, 37, 178.934006
lift_vectorize, 38, 179.018005
lift_vectorize, 39, 178.854996
lift_vectorize, 40, 178.904999
lift_vectorize, 41, 178.953995
lift_vectorize, 42, 178.662003
lift_vectorize, 43, 178.852997
lift_vectorize, 44, 178.796005
lift_vectorize, 45, 178.897995
lift_vectorize, 46, 178.923004
lift_vectorize, 47, 179.054993
lift_vectorize, 48, 179.039993
lift_vectorize, 49, 178.899002
lift_vectorize, 50, 178.848999
lift_vectorize, 51, 178.731995
lift_vectorize, 52, 178.639999
lift_vectorize, 53, 178.524002
lift_vectorize, 54, 178.772003
lift_vectorize, 55, 178.850998
lift_vectorize, 56, 178.931000
lift_vectorize, 57, 178.880997
lift_vectorize, 58, 178.744003
lift_vectorize, 59, 179.080002
lift_vectorize, 60, 179.158997
lift_vectorize, 61, 178.988998
lift_vectorize, 62, 178.923996
lift_vectorize, 63, 178.852997
lift_vectorize, 64, 178.791000
lift_vectorize, 65, 178.932999
lift_vectorize, 66, 179.147003
lift_vectorize, 67, 178.917999
lift_vectorize, 68, 178.764999
lift_vectorize, 69, 178.751007
lift_vectorize, 70, 178.990997
lift_vectorize, 71, 179.005005
lift_vectorize, 72, 179.139008
lift_vectorize, 73, 178.873001
lift_vectorize, 74, 178.830994
lift_vectorize, 75, 178.837006
lift_vectorize, 76, 178.800995
lift_vectorize, 77, 178.899994
lift_vectorize, 78, 178.869995
lift_vectorize, 79, 178.699997
lift_vectorize, 80, 178.781998
lift_vectorize, 81, 179.054993
lift_vectorize, 82, 178.927994
lift_vectorize, 83, 179.115997
lift_vectorize, 84, 178.979004
lift_vectorize, 85, 178.817001
lift_vectorize, 86, 178.897003
lift_vectorize, 87, 178.828003
lift_vectorize, 88, 178.804001
lift_vectorize, 89, 178.927994
lift_vectorize, 90, 178.856003
lift_vectorize, 91, 178.897995
lift_vectorize, 92, 178.957001
lift_vectorize, 93, 178.712006
lift_vectorize, 94, 179.061996
lift_vectorize, 95, 179.003998
lift_vectorize, 96, 178.921997
lift_vectorize, 97, 178.806000
lift_vectorize, 98, 178.830002
lift_vectorize, 99, 178.733994
lift_vectorize, 100, 178.985001
lift_vectorize, 101, 178.761002
lift_vectorize, 102, 178.949997
lift_vectorize, 103, 178.899994
lift_vectorize, 104, 178.488998
lift_vectorize, 105, 178.824997
lift_vectorize, 106, 178.764999
lift_vectorize, 107, 178.757996
lift_vectorize, 108, 178.820007
lift_vectorize, 109, 178.983994
lift_vectorize, 110, 178.873993
lift_vectorize, 111, 178.798004
lift_vectorize, 112, 178.904999
lift_vectorize, 113, 178.987000
lift_vectorize, 114, 178.750000
lift_vectorize, 115, 179.082001
lift_vectorize, 116, 178.789001
lift_vectorize, 117, 179.016006
lift_vectorize, 118, 178.707993
lift_vectorize, 119, 179.251007
lift_vectorize, 120, 178.843994
lift_vectorize, 121, 178.679993
lift_vectorize, 122, 178.947998
lift_vectorize, 123, 179.164993
lift_vectorize, 124, 178.804993
lift_vectorize, 125, 178.858002
lift_vectorize, 126, 178.576004
lift_vectorize, 127, 178.684998
lift_vectorize, 128, 178.957001
lift_vectorize, 129, 178.608002
lift_vectorize, 130, 178.703995
lift_vectorize, 131, 179.035995
lift_vectorize, 132, 178.809006
lift_vectorize, 133, 178.819000
lift_vectorize, 134, 178.779999
lift_vectorize, 135, 179.001007
lift_vectorize, 136, 178.751999
lift_vectorize, 137, 178.912003
lift_vectorize, 138, 179.031998
lift_vectorize, 139, 178.979004
lift_vectorize, 140, 178.901001
lift_vectorize, 141, 178.723999
lift_vectorize, 142, 178.876007
lift_vectorize, 143, 179.050995
lift_vectorize, 144, 178.563004
lift_vectorize, 145, 178.938004
lift_vectorize, 146, 178.682999
lift_vectorize, 147, 178.613998
lift_vectorize, 148, 178.785995
lift_vectorize, 149, 178.740005
lift_vectorize, 150, 178.897995
lift_vectorize, 151, 178.822006
lift_vectorize, 152, 178.776993
lift_vectorize, 153, 178.761002
lift_vectorize, 154, 178.832001
lift_vectorize, 155, 179.197006
lift_vectorize, 156, 178.932007
lift_vectorize, 157, 179.210999
lift_vectorize, 158, 178.912003
lift_vectorize, 159, 178.884003
lift_vectorize, 160, 178.746994
lift_vectorize, 161, 178.727005
lift_vectorize, 162, 178.940994
lift_vectorize, 163, 179.123001
lift_vectorize, 164, 178.804001
lift_vectorize, 165, 178.852997
lift_vectorize, 166, 179.057999
lift_vectorize, 167, 179.026993
lift_vectorize, 168, 178.925995
lift_vectorize, 169, 178.570007
lift_vectorize, 170, 179.117996
lift_vectorize, 171, 178.985992
lift_vectorize, 172, 178.903000
lift_vectorize, 173, 179.102005
lift_vectorize, 174, 178.912994
lift_vectorize, 175, 178.779999
lift_vectorize, 176, 178.731003
lift_vectorize, 177, 178.539993
lift_vectorize, 178, 178.682999
lift_vectorize, 179, 179.029999
lift_vectorize, 180, 178.901001
lift_vectorize, 181, 178.800995
lift_vectorize, 182, 178.813995
lift_vectorize, 183, 178.781006
lift_vectorize, 184, 178.901993
lift_vectorize, 185, 178.951996
lift_vectorize, 186, 179.013000
lift_vectorize, 187, 178.649002
lift_vectorize, 188, 179.054001
lift_vectorize, 189, 178.776993
lift_vectorize, 190, 178.923004
lift_vectorize, 191, 179.069000
lift_vectorize, 192, 178.750000
lift_vectorize, 193, 178.772995
lift_vectorize, 194, 178.815002
lift_vectorize, 195, 178.925995
lift_vectorize, 196, 178.990997
lift_vectorize, 197, 178.903000
lift_vectorize, 198, 178.925995
lift_vectorize, 199, 179.182007
lift_vectorize, 200, 179.373001
lift_vectorize, 201, 179.054001
lift_vectorize, 202, 179.177994
lift_vectorize, 203, 179.138000
lift_vectorize, 204, 179.091003
lift_vectorize, 205, 178.776993
lift_vectorize, 206, 178.878006
lift_vectorize, 207, 178.828995
lift_vectorize, 208, 178.710007
lift_vectorize, 209, 178.602997
lift_vectorize, 210, 178.697006
lift_vectorize, 211, 178.824005
lift_vectorize, 212, 178.970993
lift_vectorize, 213, 178.985992
lift_vectorize, 214, 178.852997
lift_vectorize, 215, 178.957001
lift_vectorize, 216, 178.595993
lift_vectorize, 217, 178.904999
lift_vectorize, 218, 178.789993
lift_vectorize, 219, 178.934998
lift_vectorize, 220, 178.914001
lift_vectorize, 221, 178.733002
lift_vectorize, 222, 178.632996
lift_vectorize, 223, 178.876007
lift_vectorize, 224, 178.987000
lift_vectorize, 225, 178.957993
lift_vectorize, 226, 178.925995
lift_vectorize, 227, 178.985001
lift_vectorize, 228, 178.835999
lift_vectorize, 229, 178.979004
lift_vectorize, 230, 178.966003
lift_vectorize, 231, 178.932999
lift_vectorize, 232, 178.781006
lift_vectorize, 233, 178.768997
lift_vectorize, 234, 178.880005
lift_vectorize, 235, 178.608994
lift_vectorize, 236, 178.917007
lift_vectorize, 237, 178.878006
lift_vectorize, 238, 178.996002
lift_vectorize, 239, 178.923996
lift_vectorize, 240, 179.003998
lift_vectorize, 241, 178.936996
lift_vectorize, 242, 178.947998
lift_vectorize, 243, 178.634995
lift_vectorize, 244, 178.889999
lift_vectorize, 245, 178.830994
lift_vectorize, 246, 178.882004
lift_vectorize, 247, 178.996994
lift_vectorize, 248, 178.785004
lift_vectorize, 249, 178.772003
lift_vectorize, 250, 179.078003
lift_vectorize, 251, 178.809006
lift_vectorize, 252, 178.634995
lift_vectorize, 253, 178.860001
lift_vectorize, 254, 178.667007
lift_vectorize, 255, 178.707993
lift_vectorize, 256, 178.802002
lift_vectorize, 257, 178.832993
lift_vectorize, 258, 178.785004
lift_vectorize, 259, 178.942993
lift_vectorize, 260, 178.625000
lift_vectorize, 261, 178.716003
lift_vectorize, 262, 179.039001
lift_vectorize, 263, 178.714996
lift_vectorize, 264, 178.987000
lift_vectorize, 265, 178.850998
lift_vectorize, 266, 178.850998
lift_vectorize, 267, 178.746002
lift_vectorize, 268, 178.707001
lift_vectorize, 269, 178.862000
lift_vectorize, 270, 178.750000
lift_vectorize, 271, 179.035004
lift_vectorize, 272, 178.854996
lift_vectorize, 273, 178.815002
lift_vectorize, 274, 179.072006
lift_vectorize, 275, 178.940002
lift_vectorize, 276, 178.722000
lift_vectorize, 277, 178.617004
lift_vectorize, 278, 178.675995
lift_vectorize, 279, 178.895996
lift_vectorize, 280, 178.921997
lift_vectorize, 281, 179.011002
lift_vectorize, 282, 178.949005
lift_vectorize, 283, 178.820007
lift_vectorize, 284, 178.699997
lift_vectorize, 285, 178.904007
lift_vectorize, 286, 179.106995
lift_vectorize, 287, 179.061996
lift_vectorize, 288, 178.798996
lift_vectorize, 289, 178.748001
lift_vectorize, 290, 178.839005
lift_vectorize, 291, 178.794006
lift_vectorize, 292, 178.886002
lift_vectorize, 293, 178.845001
lift_vectorize, 294, 178.856003
lift_vectorize, 295, 178.658997
lift_vectorize, 296, 178.949997
lift_vectorize, 297, 178.815002
lift_vectorize, 298, 179.201996
lift_vectorize, 299, 178.953003
lift_vectorize, 300, 178.860001
lift_vectorize, 301, 178.664993
lift_vectorize, 302, 178.589996
lift_vectorize, 303, 178.830002
lift_vectorize, 304, 178.960007
lift_vectorize, 305, 178.636002
lift_vectorize, 306, 178.921997
lift_vectorize, 307, 178.983994
lift_vectorize, 308, 179.156006
lift_vectorize, 309, 179.123001
lift_vectorize, 310, 179.164001
lift_vectorize, 311, 179.070999
lift_vectorize, 312, 178.701004
lift_vectorize, 313, 178.772995
lift_vectorize, 314, 178.955002
lift_vectorize, 315, 178.951996
lift_vectorize, 316, 179.037994
lift_vectorize, 317, 178.768005
lift_vectorize, 318, 178.916000
lift_vectorize, 319, 178.860992
lift_vectorize, 320, 178.748993
lift_vectorize, 321, 178.992996
lift_vectorize, 322, 179.018005
lift_vectorize, 323, 178.871002
lift_vectorize, 324, 178.783997
lift_vectorize, 325, 178.677994
lift_vectorize, 326, 178.727005
lift_vectorize, 327, 178.656998
lift_vectorize, 328, 178.910995
lift_vectorize, 329, 178.938995
lift_vectorize, 330, 178.834000
lift_vectorize, 331, 179.057007
lift_vectorize, 332, 178.979004
lift_vectorize, 333, 178.759995
lift_vectorize, 334, 179.018005
lift_vectorize, 335, 178.962997
lift_vectorize, 336, 178.886002
lift_vectorize, 337, 178.871994
lift_vectorize, 338, 179.065002
lift_vectorize, 339, 178.850006
lift_vectorize, 340, 178.871994
lift_vectorize, 341, 178.908005
lift_vectorize, 342, 178.615005
lift_vectorize, 343, 178.826996
lift_vectorize, 344, 178.871994
lift_vectorize, 345, 178.889999
lift_vectorize, 346, 179.190994
lift_vectorize, 347, 178.615997
lift_vectorize, 348, 178.899994
lift_vectorize, 349, 178.931000
lift_vectorize, 350, 178.718994
lift_vectorize, 351, 178.638000
lift_vectorize, 352, 178.983994
lift_vectorize, 353, 178.763000
lift_vectorize, 354, 178.891998
lift_vectorize, 355, 178.977005
lift_vectorize, 356, 178.820999
lift_vectorize, 357, 178.763000
lift_vectorize, 358, 178.942993
lift_vectorize, 359, 178.944000
lift_vectorize, 360, 178.917007
lift_vectorize, 361, 178.880005
lift_vectorize, 362, 178.725006
lift_vectorize, 363, 178.770004
lift_vectorize, 364, 179.432999
lift_vectorize, 365, 179.074997
lift_vectorize, 366, 178.949997
lift_vectorize, 367, 178.839996
lift_vectorize, 368, 178.656006
lift_vectorize, 369, 178.929993
lift_vectorize, 370, 178.945999
lift_vectorize, 371, 178.690994
lift_vectorize, 372, 179.104996
lift_vectorize, 373, 178.718002
lift_vectorize, 374, 178.929001
lift_vectorize, 375, 178.871994
lift_vectorize, 376, 178.615997
lift_vectorize, 377, 178.673996
lift_vectorize, 378, 178.863998
lift_vectorize, 379, 178.845993
lift_vectorize, 380, 178.994003
lift_vectorize, 381, 178.819000
lift_vectorize, 382, 178.882996
lift_vectorize, 383, 178.966995
lift_vectorize, 384, 178.848999
lift_vectorize, 385, 178.949997
lift_vectorize, 386, 178.839005
lift_vectorize, 387, 178.807007
lift_vectorize, 388, 178.901993
lift_vectorize, 389, 178.981003
lift_vectorize, 390, 178.893005
lift_vectorize, 391, 178.686005
lift_vectorize, 392, 178.731003
lift_vectorize, 393, 178.841995
lift_vectorize, 394, 178.664993
lift_vectorize, 395, 178.628998
lift_vectorize, 396, 178.792007
lift_vectorize, 397, 178.921997
lift_vectorize, 398, 178.807999
lift_vectorize, 399, 178.522003
lift_vectorize, 400, 178.807007
lift_vectorize, 401, 178.664001
lift_vectorize, 402, 178.806000
lift_vectorize, 403, 178.707993
lift_vectorize, 404, 178.630997
lift_vectorize, 405, 178.975006
lift_vectorize, 406, 178.875000
lift_vectorize, 407, 178.753998
lift_vectorize, 408, 178.878998
lift_vectorize, 409, 178.645996
lift_vectorize, 410, 178.714996
lift_vectorize, 411, 178.572006
lift_vectorize, 412, 178.723007
lift_vectorize, 413, 178.835999
lift_vectorize, 414, 178.819000
lift_vectorize, 415, 178.766006
lift_vectorize, 416, 179.054993
lift_vectorize, 417, 179.061005
lift_vectorize, 418, 178.973999
lift_vectorize, 419, 178.774002
lift_vectorize, 420, 178.753006
lift_vectorize, 421, 178.746994
lift_vectorize, 422, 178.809006
lift_vectorize, 423, 178.876999
lift_vectorize, 424, 178.906006
lift_vectorize, 425, 178.845001
lift_vectorize, 426, 178.610001
lift_vectorize, 427, 178.858994
lift_vectorize, 428, 178.740005
lift_vectorize, 429, 179.078003
lift_vectorize, 430, 178.886993
lift_vectorize, 431, 178.751999
lift_vectorize, 432, 178.677002
lift_vectorize, 433, 178.770996
lift_vectorize, 434, 178.692993
lift_vectorize, 435, 178.768997
lift_vectorize, 436, 178.600006
lift_vectorize, 437, 178.990997
lift_vectorize, 438, 179.164001
lift_vectorize, 439, 178.973007
lift_vectorize, 440, 178.731003
lift_vectorize, 441, 179.153000
lift_vectorize, 442, 178.641998
lift_vectorize, 443, 178.701004
lift_vectorize, 444, 178.712997
lift_vectorize, 445, 178.701996
lift_vectorize, 446, 178.931000
lift_vectorize, 447, 178.867996
lift_vectorize, 448, 178.723999
lift_vectorize, 449, 178.850006
lift_vectorize, 450, 178.992004
lift_vectorize, 451, 178.688995
lift_vectorize, 452, 178.845993
lift_vectorize, 453, 178.985992
lift_vectorize, 454, 178.707993
lift_vectorize, 455, 178.735992
lift_vectorize, 456, 178.587006
lift_vectorize, 457, 178.772003
lift_vectorize, 458, 178.699997
lift_vectorize, 459, 178.740997
lift_vectorize, 460, 178.660995
lift_vectorize, 461, 178.619003
lift_vectorize, 462, 178.834000
lift_vectorize, 463, 178.886002
lift_vectorize, 464, 178.923004
lift_vectorize, 465, 179.061005
lift_vectorize, 466, 178.772003
lift_vectorize, 467, 178.819000
lift_vectorize, 468, 178.839996
lift_vectorize, 469, 178.834000
lift_vectorize, 470, 178.820007
lift_vectorize, 471, 179.149002
lift_vectorize, 472, 178.882004
lift_vectorize, 473, 178.964005
lift_vectorize, 474, 178.914001
lift_vectorize, 475, 178.748001
lift_vectorize, 476, 178.772995
lift_vectorize, 477, 178.996994
lift_vectorize, 478, 178.824005
lift_vectorize, 479, 178.723007
lift_vectorize, 480, 178.901993
lift_vectorize, 481, 178.718002
lift_vectorize, 482, 178.847000
lift_vectorize, 483, 178.656998
lift_vectorize, 484, 178.654007
lift_vectorize, 485, 178.781006
lift_vectorize, 486, 178.966003
lift_vectorize, 487, 178.759003
lift_vectorize, 488, 178.718994
lift_vectorize, 489, 179.041000
lift_vectorize, 490, 178.966995
lift_vectorize, 491, 178.931000
lift_vectorize, 492, 178.673004
lift_vectorize, 493, 178.587006
lift_vectorize, 494, 178.858002
lift_vectorize, 495, 178.647003
lift_vectorize, 496, 178.910995
lift_vectorize, 497, 178.951996
lift_vectorize, 498, 178.764008
lift_vectorize, 499, 178.927002
lift_vectorize, 500, 178.839996
lift_vectorize, 501, 178.962006
lift_vectorize, 502, 178.860992
lift_vectorize, 503, 178.869003
lift_vectorize, 504, 178.809998
lift_vectorize, 505, 178.653000
lift_vectorize, 506, 178.949997
lift_vectorize, 507, 178.718002
lift_vectorize, 508, 178.901993
lift_vectorize, 509, 178.578003
lift_vectorize, 510, 178.834000
lift_vectorize, 511, 178.891998
lift_vectorize, 512, 178.815002
lift_vectorize, 513, 178.798004
lift_vectorize, 514, 178.960999
lift_vectorize, 515, 178.906998
lift_vectorize, 516, 178.845001
lift_vectorize, 517, 178.845993
lift_vectorize, 518, 178.570007
lift_vectorize, 519, 178.703003
lift_vectorize, 520, 178.869995
lift_vectorize, 521, 178.796005
lift_vectorize, 522, 178.854996
lift_vectorize, 523, 178.727005
lift_vectorize, 524, 178.639999
lift_vectorize, 525, 179.162994
lift_vectorize, 526, 178.580994
lift_vectorize, 527, 178.869995
lift_vectorize, 528, 178.806000
lift_vectorize, 529, 178.632996
lift_vectorize, 530, 178.850998
lift_vectorize, 531, 179.182999
lift_vectorize, 532, 178.731003
lift_vectorize, 533, 179.115005
lift_vectorize, 534, 178.738998
lift_vectorize, 535, 178.878998
lift_vectorize, 536, 178.923996
lift_vectorize, 537, 179.169998
lift_vectorize, 538, 178.998001
lift_vectorize, 539, 178.850998
lift_vectorize, 540, 178.774002
lift_vectorize, 541, 178.684998
lift_vectorize, 542, 178.757996
lift_vectorize, 543, 178.572006
lift_vectorize, 544, 178.707001
lift_vectorize, 545, 178.636993
lift_vectorize, 546, 178.677002
lift_vectorize, 547, 178.610001
lift_vectorize, 548, 178.903000
lift_vectorize, 549, 178.863998
lift_vectorize, 550, 178.873993
lift_vectorize, 551, 178.507996
lift_vectorize, 552, 178.832993
lift_vectorize, 553, 179.016006
lift_vectorize, 554, 178.959000
lift_vectorize, 555, 178.820999
lift_vectorize, 556, 178.783997
lift_vectorize, 557, 178.742996
lift_vectorize, 558, 178.893997
lift_vectorize, 559, 178.727997
lift_vectorize, 560, 178.811005
lift_vectorize, 561, 178.897995
lift_vectorize, 562, 178.815002
lift_vectorize, 563, 178.787994
lift_vectorize, 564, 179.024994
lift_vectorize, 565, 179.001007
lift_vectorize, 566, 179.001999
lift_vectorize, 567, 178.692001
lift_vectorize, 568, 178.744003
lift_vectorize, 569, 178.746994
lift_vectorize, 570, 178.757004
lift_vectorize, 571, 178.876007
lift_vectorize, 572, 178.972000
lift_vectorize, 573, 178.613007
lift_vectorize, 574, 178.770004
lift_vectorize, 575, 178.580994
lift_vectorize, 576, 178.798004
lift_vectorize, 577, 178.798996
lift_vectorize, 578, 178.727005
lift_vectorize, 579, 178.682999
lift_vectorize, 580, 178.723999
lift_vectorize, 581, 178.873001
lift_vectorize, 582, 178.764999
lift_vectorize, 583, 179.110001
lift_vectorize, 584, 178.996002
lift_vectorize, 585, 178.875000
lift_vectorize, 586, 178.701996
lift_vectorize, 587, 178.781006
lift_vectorize, 588, 178.615005
lift_vectorize, 589, 178.714996
lift_vectorize, 590, 178.707993
lift_vectorize, 591, 178.727997
lift_vectorize, 592, 178.636002
lift_vectorize, 593, 178.802994
lift_vectorize, 594, 178.638000
lift_vectorize, 595, 178.783005
lift_vectorize, 596, 179.084000
lift_vectorize, 597, 178.787994
lift_vectorize, 598, 178.692993
lift_vectorize, 599, 178.772995
lift_vectorize, 600, 178.625000
lift_vectorize, 601, 178.800003
lift_vectorize, 602, 178.671005
lift_vectorize, 603, 178.783997
lift_vectorize, 604, 178.843994
lift_vectorize, 605, 179.074005
lift_vectorize, 606, 179.005997
lift_vectorize, 607, 178.768005
lift_vectorize, 608, 179.082993
lift_vectorize, 609, 178.776993
lift_vectorize, 610, 178.792007
lift_vectorize, 611, 178.511993
lift_vectorize, 612, 178.766998
lift_vectorize, 613, 178.720993
lift_vectorize, 614, 178.791000
lift_vectorize, 615, 178.679001
lift_vectorize, 616, 178.710999
lift_vectorize, 617, 178.763000
lift_vectorize, 618, 178.755997
lift_vectorize, 619, 178.531006
lift_vectorize, 620, 178.972000
lift_vectorize, 621, 178.862000
lift_vectorize, 622, 178.699997
lift_vectorize, 623, 178.865005
lift_vectorize, 624, 178.643005
lift_vectorize, 625, 178.494995
lift_vectorize, 626, 178.770996
lift_vectorize, 627, 178.740997
lift_vectorize, 628, 178.735992
lift_vectorize, 629, 178.835007
lift_vectorize, 630, 178.748001
lift_vectorize, 631, 178.563004
lift_vectorize, 632, 179.065994
lift_vectorize, 633, 178.641006
lift_vectorize, 634, 178.891998
lift_vectorize, 635, 178.770996
lift_vectorize, 636, 178.647995
lift_vectorize, 637, 178.820007
lift_vectorize, 638, 178.792007
lift_vectorize, 639, 178.654007
lift_vectorize, 640, 178.785004
lift_vectorize, 641, 178.763000
lift_vectorize, 642, 178.623001
lift_vectorize, 643, 178.876007
lift_vectorize, 644, 178.901993
lift_vectorize, 645, 178.830994
lift_vectorize, 646, 178.787994
lift_vectorize, 647, 178.802994
lift_vectorize, 648, 178.649002
lift_vectorize, 649, 178.748001
lift_vectorize, 650, 178.916000
lift_vectorize, 651, 178.884003
lift_vectorize, 652, 178.569000
lift_vectorize, 653, 178.667999
lift_vectorize, 654, 178.932007
lift_vectorize, 655, 178.962006
lift_vectorize, 656, 179.080002
lift_vectorize, 657, 179.011993
lift_vectorize, 658, 178.723999
lift_vectorize, 659, 178.807007
lift_vectorize, 660, 178.776001
lift_vectorize, 661, 178.921005
lift_vectorize, 662, 178.843002
lift_vectorize, 663, 178.830994
lift_vectorize, 664, 178.625000
lift_vectorize, 665, 178.748993
lift_vectorize, 666, 178.667999
lift_vectorize, 667, 179.354996
lift_vectorize, 668, 179.257004
lift_vectorize, 669, 178.811005
lift_vectorize, 670, 178.792999
lift_vectorize, 671, 178.873993
lift_vectorize, 672, 178.876007
lift_vectorize, 673, 178.701004
lift_vectorize, 674, 178.654007
lift_vectorize, 675, 178.822006
lift_vectorize, 676, 178.983002
lift_vectorize, 677, 178.804001
lift_vectorize, 678, 178.832993
lift_vectorize, 679, 178.848999
lift_vectorize, 680, 179.158997
lift_vectorize, 681, 178.813995
lift_vectorize, 682, 178.718994
lift_vectorize, 683, 178.684998
lift_vectorize, 684, 179.138000
lift_vectorize, 685, 178.718002
lift_vectorize, 686, 178.772003
lift_vectorize, 687, 178.686005
lift_vectorize, 688, 178.757996
lift_vectorize, 689, 179.082993
lift_vectorize, 690, 178.916000
lift_vectorize, 691, 178.684998
lift_vectorize, 692, 179.084000
lift_vectorize, 693, 178.843994
lift_vectorize, 694, 178.643005
lift_vectorize, 695, 178.895004
lift_vectorize, 696, 179.067993
lift_vectorize, 697, 178.697006
lift_vectorize, 698, 178.628998
lift_vectorize, 699, 178.623993
lift_vectorize, 700, 179.304993
lift_vectorize, 701, 178.985001
lift_vectorize, 702, 178.794998
lift_vectorize, 703, 178.761002
lift_vectorize, 704, 179.074997
lift_vectorize, 705, 179.154007
lift_vectorize, 706, 178.869003
lift_vectorize, 707, 178.875000
lift_vectorize, 708, 178.686996
lift_vectorize, 709, 178.957993
lift_vectorize, 710, 179.024994
lift_vectorize, 711, 178.593002
lift_vectorize, 712, 178.763000
lift_vectorize, 713, 178.882996
lift_vectorize, 714, 178.865005
lift_vectorize, 715, 178.796997
lift_vectorize, 716, 178.876007
lift_vectorize, 717, 178.643005
lift_vectorize, 718, 178.779999
lift_vectorize, 719, 178.906998
lift_vectorize, 720, 178.912003
lift_vectorize, 721, 178.783997
lift_vectorize, 722, 178.776001
lift_vectorize, 723, 178.630997
lift_vectorize, 724, 178.738007
lift_vectorize, 725, 178.626007
lift_vectorize, 726, 178.854004
lift_vectorize, 727, 178.962997
lift_vectorize, 728, 178.990005
lift_vectorize, 729, 178.751999
lift_vectorize, 730, 178.835007
lift_vectorize, 731, 178.996994
lift_vectorize, 732, 179.022995
lift_vectorize, 733, 178.707001
lift_vectorize, 734, 178.783005
lift_vectorize, 735, 178.804993
lift_vectorize, 736, 178.662994
lift_vectorize, 737, 178.774002
lift_vectorize, 738, 178.759003
lift_vectorize, 739, 178.826004
lift_vectorize, 740, 178.904007
lift_vectorize, 741, 179.003006
lift_vectorize, 742, 178.834000
lift_vectorize, 743, 178.707001
lift_vectorize, 744, 178.757996
lift_vectorize, 745, 178.947998
lift_vectorize, 746, 178.856995
lift_vectorize, 747, 178.710999
lift_vectorize, 748, 178.934006
lift_vectorize, 749, 178.776001
lift_vectorize, 750, 178.593002
lift_vectorize, 751, 178.923996
lift_vectorize, 752, 178.901001
lift_vectorize, 753, 178.688004
lift_vectorize, 754, 178.878006
lift_vectorize, 755, 178.664993
lift_vectorize, 756, 178.826004
lift_vectorize, 757, 178.578003
lift_vectorize, 758, 178.723007
lift_vectorize, 759, 178.839005
lift_vectorize, 760, 178.774994
lift_vectorize, 761, 178.854004
lift_vectorize, 762, 178.688995
lift_vectorize, 763, 178.987000
lift_vectorize, 764, 178.811005
lift_vectorize, 765, 178.688004
lift_vectorize, 766, 178.770004
lift_vectorize, 767, 178.697006
lift_vectorize, 768, 178.830994
lift_vectorize, 769, 178.985992
lift_vectorize, 770, 178.742004
lift_vectorize, 771, 178.744003
lift_vectorize, 772, 178.744003
lift_vectorize, 773, 179.117004
lift_vectorize, 774, 178.947006
lift_vectorize, 775, 178.863998
lift_vectorize, 776, 178.600998
lift_vectorize, 777, 178.628006
lift_vectorize, 778, 178.597000
lift_vectorize, 779, 178.819000
lift_vectorize, 780, 178.828003
lift_vectorize, 781, 178.576996
lift_vectorize, 782, 178.634995
lift_vectorize, 783, 178.813995
lift_vectorize, 784, 178.608002
lift_vectorize, 785, 178.742004
lift_vectorize, 786, 178.852005
lift_vectorize, 787, 178.880997
lift_vectorize, 788, 178.858994
lift_vectorize, 789, 178.740005
lift_vectorize, 790, 178.772995
lift_vectorize, 791, 178.742996
lift_vectorize, 792, 178.639008
lift_vectorize, 793, 178.755005
lift_vectorize, 794, 178.653000
lift_vectorize, 795, 178.895004
lift_vectorize, 796, 178.727997
lift_vectorize, 797, 178.835999
lift_vectorize, 798, 178.820999
lift_vectorize, 799, 179.001007
lift_vectorize, 800, 178.671997
lift_vectorize, 801, 178.692001
lift_vectorize, 802, 178.759995
lift_vectorize, 803, 178.940002
lift_vectorize, 804, 178.940994
lift_vectorize, 805, 178.720993
lift_vectorize, 806, 178.591003
lift_vectorize, 807, 178.725998
lift_vectorize, 808, 178.714005
lift_vectorize, 809, 178.705994
lift_vectorize, 810, 178.804993
lift_vectorize, 811, 179.029007
lift_vectorize, 812, 178.819000
lift_vectorize, 813, 178.766006
lift_vectorize, 814, 178.753998
lift_vectorize, 815, 178.546997
lift_vectorize, 816, 178.729996
lift_vectorize, 817, 178.712997
lift_vectorize, 818, 178.964005
lift_vectorize, 819, 178.731995
lift_vectorize, 820, 178.882004
lift_vectorize, 821, 178.617996
lift_vectorize, 822, 178.787003
lift_vectorize, 823, 178.908005
lift_vectorize, 824, 178.647995
lift_vectorize, 825, 178.643997
lift_vectorize, 826, 178.617004
lift_vectorize, 827, 178.815002
lift_vectorize, 828, 178.748001
lift_vectorize, 829, 178.968994
lift_vectorize, 830, 178.953995
lift_vectorize, 831, 179.067993
lift_vectorize, 832, 178.544998
lift_vectorize, 833, 178.705994
lift_vectorize, 834, 178.671997
lift_vectorize, 835, 178.897003
lift_vectorize, 836, 178.764008
lift_vectorize, 837, 178.867996
lift_vectorize, 838, 178.710007
lift_vectorize, 839, 178.718994
lift_vectorize, 840, 178.671997
lift_vectorize, 841, 179.063004
lift_vectorize, 842, 178.679993
lift_vectorize, 843, 178.901993
lift_vectorize, 844, 178.813004
lift_vectorize, 845, 178.800995
lift_vectorize, 846, 178.677002
lift_vectorize, 847, 178.973999
lift_vectorize, 848, 178.878006
lift_vectorize, 849, 178.714005
lift_vectorize, 850, 178.731995
lift_vectorize, 851, 178.901993
lift_vectorize, 852, 178.934006
lift_vectorize, 853, 178.869003
lift_vectorize, 854, 178.794998
lift_vectorize, 855, 178.951004
lift_vectorize, 856, 178.789001
lift_vectorize, 857, 178.738998
lift_vectorize, 858, 178.576996
lift_vectorize, 859, 179.052002
lift_vectorize, 860, 179.009995
lift_vectorize, 861, 178.835007
lift_vectorize, 862, 178.914001
lift_vectorize, 863, 178.783005
lift_vectorize, 864, 178.917007
lift_vectorize, 865, 178.843002
lift_vectorize, 866, 178.791000
lift_vectorize, 867, 179.029999
lift_vectorize, 868, 178.886993
lift_vectorize, 869, 178.817993
lift_vectorize, 870, 178.850006
lift_vectorize, 871, 179.035004
lift_vectorize, 872, 178.684998
lift_vectorize, 873, 178.837997
lift_vectorize, 874, 178.843994
lift_vectorize, 875, 178.860001
lift_vectorize, 876, 178.750000
lift_vectorize, 877, 178.804001
lift_vectorize, 878, 178.880997
lift_vectorize, 879, 178.770004
lift_vectorize, 880, 178.669006
lift_vectorize, 881, 178.822998
lift_vectorize, 882, 178.776993
lift_vectorize, 883, 178.901993
lift_vectorize, 884, 178.727005
lift_vectorize, 885, 178.791000
lift_vectorize, 886, 178.798004
lift_vectorize, 887, 178.701996
lift_vectorize, 888, 178.772003
lift_vectorize, 889, 178.757996
lift_vectorize, 890, 178.615997
lift_vectorize, 891, 178.628998
lift_vectorize, 892, 178.820007
lift_vectorize, 893, 178.768997
lift_vectorize, 894, 178.804001
lift_vectorize, 895, 178.966995
lift_vectorize, 896, 179.050995
lift_vectorize, 897, 178.785995
lift_vectorize, 898, 178.651993
lift_vectorize, 899, 178.763000
lift_vectorize, 900, 178.660995
lift_vectorize, 901, 178.826004
lift_vectorize, 902, 178.658005
lift_vectorize, 903, 178.880005
lift_vectorize, 904, 178.647003
lift_vectorize, 905, 178.916000
lift_vectorize, 906, 178.686996
lift_vectorize, 907, 178.858994
lift_vectorize, 908, 179.085007
lift_vectorize, 909, 178.595001
lift_vectorize, 910, 178.647995
lift_vectorize, 911, 178.634003
lift_vectorize, 912, 178.582993
lift_vectorize, 913, 178.703003
lift_vectorize, 914, 178.569000
lift_vectorize, 915, 178.613007
lift_vectorize, 916, 178.449997
lift_vectorize, 917, 178.488007
lift_vectorize, 918, 178.839005
lift_vectorize, 919, 178.867004
lift_vectorize, 920, 178.828003
lift_vectorize, 921, 178.585007
lift_vectorize, 922, 178.673996
lift_vectorize, 923, 178.595993
lift_vectorize, 924, 178.501999
lift_vectorize, 925, 178.716003
lift_vectorize, 926, 178.895004
lift_vectorize, 927, 178.843002
lift_vectorize, 928, 178.931000
lift_vectorize, 929, 178.570999
lift_vectorize, 930, 178.895996
lift_vectorize, 931, 178.776001
lift_vectorize, 932, 178.809998
lift_vectorize, 933, 178.901001
lift_vectorize, 934, 178.662003
lift_vectorize, 935, 178.675995
lift_vectorize, 936, 178.901001
lift_vectorize, 937, 178.746994
lift_vectorize, 938, 178.880005
lift_vectorize, 939, 178.908997
lift_vectorize, 940, 178.791000
lift_vectorize, 941, 178.972000
lift_vectorize, 942, 179.259003
lift_vectorize, 943, 178.882996
lift_vectorize, 944, 178.820007
lift_vectorize, 945, 178.938004
lift_vectorize, 946, 178.761993
lift_vectorize, 947, 178.753998
lift_vectorize, 948, 178.817001
lift_vectorize, 949, 178.669998
lift_vectorize, 950, 178.912994
lift_vectorize, 951, 178.720001
lift_vectorize, 952, 178.658005
lift_vectorize, 953, 178.750000
lift_vectorize, 954, 178.901001
lift_vectorize, 955, 178.737000
lift_vectorize, 956, 178.903000
lift_vectorize, 957, 178.742996
lift_vectorize, 958, 178.925003
lift_vectorize, 959, 178.761002
lift_vectorize, 960, 179.044998
lift_vectorize, 961, 178.951004
lift_vectorize, 962, 178.927994
lift_vectorize, 963, 178.962997
lift_vectorize, 964, 179.042999
lift_vectorize, 965, 178.809998
lift_vectorize, 966, 178.983994
lift_vectorize, 967, 179.029007
lift_vectorize, 968, 178.828995
lift_vectorize, 969, 178.863998
lift_vectorize, 970, 178.936996
lift_vectorize, 971, 178.725998
lift_vectorize, 972, 178.886002
lift_vectorize, 973, 178.791000
lift_vectorize, 974, 178.751999
lift_vectorize, 975, 178.731995
lift_vectorize, 976, 178.794006
lift_vectorize, 977, 178.705994
lift_vectorize, 978, 179.130005
lift_vectorize, 979, 178.822006
lift_vectorize, 980, 178.748001
lift_vectorize, 981, 178.692993
lift_vectorize, 982, 178.703003
lift_vectorize, 983, 178.589996
lift_vectorize, 984, 178.778000
lift_vectorize, 985, 178.830002
lift_vectorize, 986, 178.852997
lift_vectorize, 987, 178.875000
lift_vectorize, 988, 178.638000
lift_vectorize, 989, 178.544006
lift_vectorize, 990, 178.968002
lift_vectorize, 991, 178.811005
lift_vectorize, 992, 178.785004
lift_vectorize, 993, 178.746002
lift_vectorize, 994, 178.615005
lift_vectorize, 995, 178.973999
lift_vectorize, 996, 178.649002
lift_vectorize, 997, 178.723999
lift_vectorize, 998, 178.617004
lift_vectorize, 999, 178.671997


==> tvm/old_results/4670K/runs_clang_old/lift_array_packing.csv <==
name, iteration, runtime
lift_array_packing, 0, 128.546997
lift_array_packing, 1, 128.440002
lift_array_packing, 2, 128.481003
lift_array_packing, 3, 128.460007
lift_array_packing, 4, 128.542007
lift_array_packing, 5, 128.410004
lift_array_packing, 6, 128.500000
lift_array_packing, 7, 128.406006
lift_array_packing, 8, 128.485992
lift_array_packing, 9, 128.423996
lift_array_packing, 10, 128.391006
lift_array_packing, 11, 128.434998
lift_array_packing, 12, 128.358994
lift_array_packing, 13, 128.429001
lift_array_packing, 14, 128.451004
lift_array_packing, 15, 128.403000
lift_array_packing, 16, 128.431000
lift_array_packing, 17, 128.363998
lift_array_packing, 18, 128.408005
lift_array_packing, 19, 128.459000
lift_array_packing, 20, 128.382004
lift_array_packing, 21, 128.445999
lift_array_packing, 22, 128.483994
lift_array_packing, 23, 128.384003
lift_array_packing, 24, 128.444000
lift_array_packing, 25, 128.382004
lift_array_packing, 26, 128.447998
lift_array_packing, 27, 128.464005
lift_array_packing, 28, 128.442993
lift_array_packing, 29, 128.393005
lift_array_packing, 30, 128.488998
lift_array_packing, 31, 128.386002
lift_array_packing, 32, 128.485001
lift_array_packing, 33, 128.406006
lift_array_packing, 34, 128.447006
lift_array_packing, 35, 128.438004
lift_array_packing, 36, 128.404999
lift_array_packing, 37, 128.501007
lift_array_packing, 38, 128.535004
lift_array_packing, 39, 128.423996
lift_array_packing, 40, 128.503006
lift_array_packing, 41, 128.421005
lift_array_packing, 42, 128.438004
lift_array_packing, 43, 128.404999
lift_array_packing, 44, 128.401993
lift_array_packing, 45, 128.460999
lift_array_packing, 46, 128.404999
lift_array_packing, 47, 128.317993
lift_array_packing, 48, 128.354996
lift_array_packing, 49, 128.459000
lift_array_packing, 50, 128.421005
lift_array_packing, 51, 128.399002
lift_array_packing, 52, 128.363998
lift_array_packing, 53, 128.451004
lift_array_packing, 54, 128.356995
lift_array_packing, 55, 128.401001
lift_array_packing, 56, 128.363007
lift_array_packing, 57, 128.445999
lift_array_packing, 58, 128.348007
lift_array_packing, 59, 128.419006
lift_array_packing, 60, 128.434006
lift_array_packing, 61, 128.408005
lift_array_packing, 62, 128.432999
lift_array_packing, 63, 128.330002
lift_array_packing, 64, 128.373001
lift_array_packing, 65, 128.334000
lift_array_packing, 66, 128.332993
lift_array_packing, 67, 128.354004
lift_array_packing, 68, 128.391006
lift_array_packing, 69, 128.378006
lift_array_packing, 70, 128.466003
lift_array_packing, 71, 128.326996
lift_array_packing, 72, 128.393005
lift_array_packing, 73, 128.330002
lift_array_packing, 74, 128.300003
lift_array_packing, 75, 128.300995
lift_array_packing, 76, 128.322006
lift_array_packing, 77, 128.382996
lift_array_packing, 78, 128.475998
lift_array_packing, 79, 128.393005
lift_array_packing, 80, 128.410004
lift_array_packing, 81, 128.432007
lift_array_packing, 82, 128.326996
lift_array_packing, 83, 128.356003
lift_array_packing, 84, 128.483002
lift_array_packing, 85, 128.339005
lift_array_packing, 86, 128.315994
lift_array_packing, 87, 128.330002
lift_array_packing, 88, 128.412003
lift_array_packing, 89, 128.462006
lift_array_packing, 90, 128.414001
lift_array_packing, 91, 128.417999
lift_array_packing, 92, 128.425995
lift_array_packing, 93, 128.412994
lift_array_packing, 94, 128.339005
lift_array_packing, 95, 128.382004
lift_array_packing, 96, 128.322998
lift_array_packing, 97, 128.367004
lift_array_packing, 98, 128.365997
lift_array_packing, 99, 128.389008


==> tvm/old_results/4670K/runs_clang_old/lift_blocking.csv <==
name, iteration, runtime
lift_blocking, 0, 187.466003
lift_blocking, 1, 184.494003
lift_blocking, 2, 184.488007
lift_blocking, 3, 184.406006
lift_blocking, 4, 184.376007
lift_blocking, 5, 184.488007
lift_blocking, 6, 184.447998
lift_blocking, 7, 184.570007
lift_blocking, 8, 184.382996
lift_blocking, 9, 184.570007
lift_blocking, 10, 184.376999
lift_blocking, 11, 184.255005
lift_blocking, 12, 184.462006
lift_blocking, 13, 184.393005
lift_blocking, 14, 184.528000
lift_blocking, 15, 184.335007
lift_blocking, 16, 184.460999
lift_blocking, 17, 184.328995
lift_blocking, 18, 184.455002
lift_blocking, 19, 184.669998
lift_blocking, 20, 184.363007
lift_blocking, 21, 184.492004
lift_blocking, 22, 184.259003
lift_blocking, 23, 184.332001
lift_blocking, 24, 184.365005
lift_blocking, 25, 184.664993
lift_blocking, 26, 184.608002
lift_blocking, 27, 184.414001
lift_blocking, 28, 184.712997
lift_blocking, 29, 184.537003
lift_blocking, 30, 184.395004
lift_blocking, 31, 184.419998
lift_blocking, 32, 184.531998
lift_blocking, 33, 184.328003
lift_blocking, 34, 184.384003
lift_blocking, 35, 184.345001
lift_blocking, 36, 184.343002
lift_blocking, 37, 184.335007
lift_blocking, 38, 184.449005
lift_blocking, 39, 184.664001
lift_blocking, 40, 184.533997
lift_blocking, 41, 184.376007
lift_blocking, 42, 184.442993
lift_blocking, 43, 184.296997
lift_blocking, 44, 184.320999
lift_blocking, 45, 184.507004
lift_blocking, 46, 184.626007
lift_blocking, 47, 184.414993
lift_blocking, 48, 184.404999
lift_blocking, 49, 184.401001
lift_blocking, 50, 184.483002
lift_blocking, 51, 184.444000
lift_blocking, 52, 184.464005
lift_blocking, 53, 184.401001
lift_blocking, 54, 184.552994
lift_blocking, 55, 184.320999
lift_blocking, 56, 184.597000
lift_blocking, 57, 184.335007
lift_blocking, 58, 184.317993
lift_blocking, 59, 184.494003
lift_blocking, 60, 184.445007
lift_blocking, 61, 184.516006
lift_blocking, 62, 184.567993
lift_blocking, 63, 184.408005
lift_blocking, 64, 184.470001
lift_blocking, 65, 184.591995
lift_blocking, 66, 184.399002
lift_blocking, 67, 184.585999
lift_blocking, 68, 184.475006
lift_blocking, 69, 184.460007
lift_blocking, 70, 184.470993
lift_blocking, 71, 184.453003
lift_blocking, 72, 184.507004
lift_blocking, 73, 184.492004
lift_blocking, 74, 184.367996
lift_blocking, 75, 184.613007
lift_blocking, 76, 184.343994
lift_blocking, 77, 184.565002
lift_blocking, 78, 184.735001
lift_blocking, 79, 184.358002
lift_blocking, 80, 184.326996
lift_blocking, 81, 184.643997
lift_blocking, 82, 184.440994
lift_blocking, 83, 184.548996
lift_blocking, 84, 184.388000
lift_blocking, 85, 184.557007
lift_blocking, 86, 184.445999
lift_blocking, 87, 184.279007
lift_blocking, 88, 184.451004
lift_blocking, 89, 184.483002
lift_blocking, 90, 184.414993
lift_blocking, 91, 184.376007
lift_blocking, 92, 184.397003
lift_blocking, 93, 184.378998
lift_blocking, 94, 184.582993
lift_blocking, 95, 184.386002
lift_blocking, 96, 184.395996
lift_blocking, 97, 184.289993
lift_blocking, 98, 184.322998
lift_blocking, 99, 184.378998


==> tvm/old_results/4670K/runs_clang_old/lift_cache_blocks.csv <==
name, iteration, runtime
lift_cache_blocks, 0, 149.276001
lift_cache_blocks, 1, 149.143997
lift_cache_blocks, 2, 149.283997
lift_cache_blocks, 3, 149.264999
lift_cache_blocks, 4, 149.261002
lift_cache_blocks, 5, 149.244003
lift_cache_blocks, 6, 149.315994
lift_cache_blocks, 7, 149.281006
lift_cache_blocks, 8, 149.304993
lift_cache_blocks, 9, 149.233994
lift_cache_blocks, 10, 149.257004
lift_cache_blocks, 11, 149.300995
lift_cache_blocks, 12, 149.248001
lift_cache_blocks, 13, 149.268005
lift_cache_blocks, 14, 149.287994
lift_cache_blocks, 15, 149.345001
lift_cache_blocks, 16, 149.195007
lift_cache_blocks, 17, 149.237000
lift_cache_blocks, 18, 149.350006
lift_cache_blocks, 19, 149.274002
lift_cache_blocks, 20, 149.296005
lift_cache_blocks, 21, 149.320007
lift_cache_blocks, 22, 149.274002
lift_cache_blocks, 23, 149.263000
lift_cache_blocks, 24, 149.231995
lift_cache_blocks, 25, 149.257004
lift_cache_blocks, 26, 149.276993
lift_cache_blocks, 27, 149.285004
lift_cache_blocks, 28, 149.287994
lift_cache_blocks, 29, 149.328003
lift_cache_blocks, 30, 149.242004
lift_cache_blocks, 31, 149.205994
lift_cache_blocks, 32, 149.246994
lift_cache_blocks, 33, 149.341003
lift_cache_blocks, 34, 149.324997
lift_cache_blocks, 35, 149.279007
lift_cache_blocks, 36, 149.244003
lift_cache_blocks, 37, 149.309998
lift_cache_blocks, 38, 149.328995
lift_cache_blocks, 39, 149.231003
lift_cache_blocks, 40, 149.337997
lift_cache_blocks, 41, 149.261993
lift_cache_blocks, 42, 149.320999
lift_cache_blocks, 43, 149.263000
lift_cache_blocks, 44, 149.289993
lift_cache_blocks, 45, 149.307999
lift_cache_blocks, 46, 149.283997
lift_cache_blocks, 47, 149.307999
lift_cache_blocks, 48, 149.317993
lift_cache_blocks, 49, 149.300995
lift_cache_blocks, 50, 149.281998
lift_cache_blocks, 51, 149.334000
lift_cache_blocks, 52, 149.384003
lift_cache_blocks, 53, 149.380005
lift_cache_blocks, 54, 149.285004
lift_cache_blocks, 55, 149.371002
lift_cache_blocks, 56, 149.212006
lift_cache_blocks, 57, 149.218994
lift_cache_blocks, 58, 149.274994
lift_cache_blocks, 59, 149.276993
lift_cache_blocks, 60, 149.279007
lift_cache_blocks, 61, 149.281998
lift_cache_blocks, 62, 149.259003
lift_cache_blocks, 63, 149.352997
lift_cache_blocks, 64, 149.253998
lift_cache_blocks, 65, 149.223999
lift_cache_blocks, 66, 149.335007
lift_cache_blocks, 67, 149.294998
lift_cache_blocks, 68, 149.287003
lift_cache_blocks, 69, 149.395996
lift_cache_blocks, 70, 149.205002
lift_cache_blocks, 71, 149.214996
lift_cache_blocks, 72, 149.309006
lift_cache_blocks, 73, 149.261002
lift_cache_blocks, 74, 149.345993
lift_cache_blocks, 75, 149.270996
lift_cache_blocks, 76, 149.296997
lift_cache_blocks, 77, 149.294006
lift_cache_blocks, 78, 149.281006
lift_cache_blocks, 79, 149.261002
lift_cache_blocks, 80, 149.304993
lift_cache_blocks, 81, 149.261002
lift_cache_blocks, 82, 149.378998
lift_cache_blocks, 83, 149.412994
lift_cache_blocks, 84, 149.240997
lift_cache_blocks, 85, 149.237000
lift_cache_blocks, 86, 149.307999
lift_cache_blocks, 87, 149.246994
lift_cache_blocks, 88, 149.279007
lift_cache_blocks, 89, 149.324005
lift_cache_blocks, 90, 149.360992
lift_cache_blocks, 91, 149.264999
lift_cache_blocks, 92, 149.235992
lift_cache_blocks, 93, 149.339996
lift_cache_blocks, 94, 149.358002
lift_cache_blocks, 95, 149.203003
lift_cache_blocks, 96, 149.253998
lift_cache_blocks, 97, 149.283997
lift_cache_blocks, 98, 149.298996
lift_cache_blocks, 99, 149.367004


==> tvm/old_results/4670K/runs_clang_old/lift_default.csv <==
name, iteration, runtime
lift_default, 0, 2465.936035
lift_default, 1, 2286.337891
lift_default, 2, 2102.388916
lift_default, 3, 2122.968018
lift_default, 4, 2218.077881
lift_default, 5, 2410.350098
lift_default, 6, 2278.894043
lift_default, 7, 1959.620972
lift_default, 8, 1957.697021
lift_default, 9, 1957.326050
lift_default, 10, 1959.522949
lift_default, 11, 1962.188965
lift_default, 12, 1957.865967
lift_default, 13, 1960.675049
lift_default, 14, 1957.019043
lift_default, 15, 1961.860962
lift_default, 16, 1958.928955
lift_default, 17, 1958.305054
lift_default, 18, 1960.879028
lift_default, 19, 1960.801025
lift_default, 20, 1960.223999
lift_default, 21, 1961.229980
lift_default, 22, 1955.681030
lift_default, 23, 1958.812988
lift_default, 24, 1958.181030
lift_default, 25, 1958.740967
lift_default, 26, 1957.706055
lift_default, 27, 1958.413940
lift_default, 28, 1960.046997
lift_default, 29, 1957.046997
lift_default, 30, 1960.409058
lift_default, 31, 1959.694946
lift_default, 32, 1958.119019
lift_default, 33, 1957.761963
lift_default, 34, 1960.116943
lift_default, 35, 1960.503052
lift_default, 36, 1959.718018
lift_default, 37, 1959.990967
lift_default, 38, 1957.692993
lift_default, 39, 1958.142944
lift_default, 40, 1960.865967
lift_default, 41, 1956.324951
lift_default, 42, 1958.312012
lift_default, 43, 1956.029053
lift_default, 44, 1961.706055
lift_default, 45, 1959.876953
lift_default, 46, 1957.659058
lift_default, 47, 1957.946045
lift_default, 48, 1955.421021
lift_default, 49, 1955.935059
lift_default, 50, 1957.479980
lift_default, 51, 1956.692017
lift_default, 52, 1958.404053
lift_default, 53, 1959.140991
lift_default, 54, 1955.326050
lift_default, 55, 1957.307007
lift_default, 56, 1959.160034
lift_default, 57, 1958.508057
lift_default, 58, 1958.446045
lift_default, 59, 1956.144043
lift_default, 60, 1959.517944
lift_default, 61, 1962.272949
lift_default, 62, 1959.734009
lift_default, 63, 1960.282959
lift_default, 64, 1958.762939
lift_default, 65, 1960.047974
lift_default, 66, 1959.243042
lift_default, 67, 1963.590942
lift_default, 68, 1961.029053
lift_default, 69, 1958.334961
lift_default, 70, 1959.969971
lift_default, 71, 1962.000977
lift_default, 72, 1961.470947
lift_default, 73, 1961.087036
lift_default, 74, 1962.615967
lift_default, 75, 1960.869019
lift_default, 76, 1961.213013
lift_default, 77, 1959.827026
lift_default, 78, 1960.012939
lift_default, 79, 1957.967041
lift_default, 80, 1958.758057
lift_default, 81, 1959.182983
lift_default, 82, 1961.248047
lift_default, 83, 1959.610962
lift_default, 84, 1959.564941
lift_default, 85, 1958.895020
lift_default, 86, 1958.657959
lift_default, 87, 1960.145020
lift_default, 88, 1955.852051
lift_default, 89, 1954.595947
lift_default, 90, 1957.707031
lift_default, 91, 1958.175049
lift_default, 92, 1961.245972
lift_default, 93, 1961.448975
lift_default, 94, 1958.340942
lift_default, 95, 1959.624023
lift_default, 96, 1958.812988
lift_default, 97, 1958.379028
lift_default, 98, 1956.755005
lift_default, 99, 1959.970947


==> tvm/old_results/4670K/runs_clang_old/lift_loop_permutation.csv <==
name, iteration, runtime
lift_loop_permutation, 0, 140.423004
lift_loop_permutation, 1, 139.945999
lift_loop_permutation, 2, 139.613007
lift_loop_permutation, 3, 139.584000
lift_loop_permutation, 4, 139.619995
lift_loop_permutation, 5, 139.740005
lift_loop_permutation, 6, 138.880005
lift_loop_permutation, 7, 138.987000
lift_loop_permutation, 8, 138.432007
lift_loop_permutation, 9, 137.664001
lift_loop_permutation, 10, 137.942993
lift_loop_permutation, 11, 137.604996
lift_loop_permutation, 12, 137.891998
lift_loop_permutation, 13, 138.072998
lift_loop_permutation, 14, 138.026001
lift_loop_permutation, 15, 137.589996
lift_loop_permutation, 16, 137.785995
lift_loop_permutation, 17, 137.686996
lift_loop_permutation, 18, 137.910995
lift_loop_permutation, 19, 137.998993
lift_loop_permutation, 20, 137.919998
lift_loop_permutation, 21, 137.862000
lift_loop_permutation, 22, 137.647003
lift_loop_permutation, 23, 137.817001
lift_loop_permutation, 24, 137.688995
lift_loop_permutation, 25, 137.744995
lift_loop_permutation, 26, 137.529007
lift_loop_permutation, 27, 137.591995
lift_loop_permutation, 28, 137.432999
lift_loop_permutation, 29, 137.567001
lift_loop_permutation, 30, 137.380997
lift_loop_permutation, 31, 137.462997
lift_loop_permutation, 32, 137.417007
lift_loop_permutation, 33, 137.567001
lift_loop_permutation, 34, 137.669998
lift_loop_permutation, 35, 137.559998
lift_loop_permutation, 36, 137.138000
lift_loop_permutation, 37, 137.516006
lift_loop_permutation, 38, 138.764008
lift_loop_permutation, 39, 138.246994
lift_loop_permutation, 40, 137.850006
lift_loop_permutation, 41, 137.404007
lift_loop_permutation, 42, 137.753006
lift_loop_permutation, 43, 137.695999
lift_loop_permutation, 44, 137.264999
lift_loop_permutation, 45, 137.337997
lift_loop_permutation, 46, 137.860001
lift_loop_permutation, 47, 137.244995
lift_loop_permutation, 48, 137.908005
lift_loop_permutation, 49, 138.046005
lift_loop_permutation, 50, 137.940994
lift_loop_permutation, 51, 137.744995
lift_loop_permutation, 52, 137.802002
lift_loop_permutation, 53, 137.589996
lift_loop_permutation, 54, 137.848007
lift_loop_permutation, 55, 137.695999
lift_loop_permutation, 56, 137.531998
lift_loop_permutation, 57, 137.669998
lift_loop_permutation, 58, 137.505005
lift_loop_permutation, 59, 137.621002
lift_loop_permutation, 60, 137.712997
lift_loop_permutation, 61, 137.546997
lift_loop_permutation, 62, 137.688995
lift_loop_permutation, 63, 137.563004
lift_loop_permutation, 64, 137.490997
lift_loop_permutation, 65, 137.541000
lift_loop_permutation, 66, 137.514999
lift_loop_permutation, 67, 137.427994
lift_loop_permutation, 68, 137.324997
lift_loop_permutation, 69, 137.350998
lift_loop_permutation, 70, 137.556000
lift_loop_permutation, 71, 137.285995
lift_loop_permutation, 72, 137.662003
lift_loop_permutation, 73, 137.557999
lift_loop_permutation, 74, 137.460999
lift_loop_permutation, 75, 137.296997
lift_loop_permutation, 76, 137.395996
lift_loop_permutation, 77, 137.481995
lift_loop_permutation, 78, 137.259003
lift_loop_permutation, 79, 137.481003
lift_loop_permutation, 80, 136.776001
lift_loop_permutation, 81, 137.848999
lift_loop_permutation, 82, 137.744995
lift_loop_permutation, 83, 137.600998
lift_loop_permutation, 84, 137.792999
lift_loop_permutation, 85, 137.727997
lift_loop_permutation, 86, 137.554001
lift_loop_permutation, 87, 137.552994
lift_loop_permutation, 88, 137.682007
lift_loop_permutation, 89, 137.735001
lift_loop_permutation, 90, 137.393997
lift_loop_permutation, 91, 137.766998
lift_loop_permutation, 92, 137.731003
lift_loop_permutation, 93, 137.431000
lift_loop_permutation, 94, 137.807007
lift_loop_permutation, 95, 137.619003
lift_loop_permutation, 96, 137.656998
lift_loop_permutation, 97, 137.613007
lift_loop_permutation, 98, 137.554993
lift_loop_permutation, 99, 137.735992


==> tvm/old_results/4670K/runs_clang_old/lift_parallel.csv <==
name, iteration, runtime
lift_parallel, 0, 48.678001
lift_parallel, 1, 48.686001
lift_parallel, 2, 48.692001
lift_parallel, 3, 48.664001
lift_parallel, 4, 48.665001
lift_parallel, 5, 48.664001
lift_parallel, 6, 48.674999
lift_parallel, 7, 48.667000
lift_parallel, 8, 48.681000
lift_parallel, 9, 48.681000
lift_parallel, 10, 48.669998
lift_parallel, 11, 48.662998
lift_parallel, 12, 48.674999
lift_parallel, 13, 48.658001
lift_parallel, 14, 48.655998
lift_parallel, 15, 48.660999
lift_parallel, 16, 48.691002
lift_parallel, 17, 48.653999
lift_parallel, 18, 48.668999
lift_parallel, 19, 48.668999
lift_parallel, 20, 48.667000
lift_parallel, 21, 48.668999
lift_parallel, 22, 48.673000
lift_parallel, 23, 48.678001
lift_parallel, 24, 48.671001
lift_parallel, 25, 48.682999
lift_parallel, 26, 48.737000
lift_parallel, 27, 48.678001
lift_parallel, 28, 48.664001
lift_parallel, 29, 48.669998
lift_parallel, 30, 48.689999
lift_parallel, 31, 48.660999
lift_parallel, 32, 48.660000
lift_parallel, 33, 48.665001
lift_parallel, 34, 48.664001
lift_parallel, 35, 48.709999
lift_parallel, 36, 48.678001
lift_parallel, 37, 48.674000
lift_parallel, 38, 48.665001
lift_parallel, 39, 48.660000
lift_parallel, 40, 48.661999
lift_parallel, 41, 48.669998
lift_parallel, 42, 48.662998
lift_parallel, 43, 48.669998
lift_parallel, 44, 48.651001
lift_parallel, 45, 48.671001
lift_parallel, 46, 48.666000
lift_parallel, 47, 48.695000
lift_parallel, 48, 48.654999
lift_parallel, 49, 48.667999
lift_parallel, 50, 48.667999
lift_parallel, 51, 48.659000
lift_parallel, 52, 48.680000
lift_parallel, 53, 48.662998
lift_parallel, 54, 48.666000
lift_parallel, 55, 48.667999
lift_parallel, 56, 48.683998
lift_parallel, 57, 48.654999
lift_parallel, 58, 48.667999
lift_parallel, 59, 48.664001
lift_parallel, 60, 48.667999
lift_parallel, 61, 48.672001
lift_parallel, 62, 48.667000
lift_parallel, 63, 48.680000
lift_parallel, 64, 48.667999
lift_parallel, 65, 48.681000
lift_parallel, 66, 48.667000
lift_parallel, 67, 48.667999
lift_parallel, 68, 48.681000
lift_parallel, 69, 48.661999
lift_parallel, 70, 48.667000
lift_parallel, 71, 48.661999
lift_parallel, 72, 48.672001
lift_parallel, 73, 48.673000
lift_parallel, 74, 48.676998
lift_parallel, 75, 48.665001
lift_parallel, 76, 48.686001
lift_parallel, 77, 48.674000
lift_parallel, 78, 48.664001
lift_parallel, 79, 48.673000
lift_parallel, 80, 48.655998
lift_parallel, 81, 48.683998
lift_parallel, 82, 48.665001
lift_parallel, 83, 48.669998
lift_parallel, 84, 48.660999
lift_parallel, 85, 48.678001
lift_parallel, 86, 48.676998
lift_parallel, 87, 48.669998
lift_parallel, 88, 48.660999
lift_parallel, 89, 48.688000
lift_parallel, 90, 48.669998
lift_parallel, 91, 48.667000
lift_parallel, 92, 48.673000
lift_parallel, 93, 48.669998
lift_parallel, 94, 48.699001
lift_parallel, 95, 48.674999
lift_parallel, 96, 48.669998
lift_parallel, 97, 48.674999
lift_parallel, 98, 48.669998
lift_parallel, 99, 48.675999


==> tvm/old_results/4670K/runs_clang_old/lift_vectorize.csv <==
name, iteration, runtime
lift_vectorize, 0, 186.182007
lift_vectorize, 1, 184.565994
lift_vectorize, 2, 184.432999
lift_vectorize, 3, 184.292007
lift_vectorize, 4, 184.578995
lift_vectorize, 5, 184.266006
lift_vectorize, 6, 184.259003
lift_vectorize, 7, 184.389008
lift_vectorize, 8, 184.639999
lift_vectorize, 9, 184.485992
lift_vectorize, 10, 184.548004
lift_vectorize, 11, 184.320999
lift_vectorize, 12, 184.317001
lift_vectorize, 13, 184.350998
lift_vectorize, 14, 184.378998
lift_vectorize, 15, 184.535004
lift_vectorize, 16, 184.313995
lift_vectorize, 17, 184.315994
lift_vectorize, 18, 184.203995
lift_vectorize, 19, 184.343994
lift_vectorize, 20, 184.391998
lift_vectorize, 21, 184.371002
lift_vectorize, 22, 184.481995
lift_vectorize, 23, 184.363007
lift_vectorize, 24, 184.339005
lift_vectorize, 25, 184.334000
lift_vectorize, 26, 184.214996
lift_vectorize, 27, 184.514999
lift_vectorize, 28, 184.276993
lift_vectorize, 29, 184.253006
lift_vectorize, 30, 184.429993
lift_vectorize, 31, 184.434998
lift_vectorize, 32, 184.481995
lift_vectorize, 33, 184.423996
lift_vectorize, 34, 184.460999
lift_vectorize, 35, 184.416000
lift_vectorize, 36, 184.358002
lift_vectorize, 37, 184.317001
lift_vectorize, 38, 184.264008
lift_vectorize, 39, 184.253006
lift_vectorize, 40, 184.182007
lift_vectorize, 41, 184.158997
lift_vectorize, 42, 184.649994
lift_vectorize, 43, 184.378006
lift_vectorize, 44, 184.171005
lift_vectorize, 45, 184.522995
lift_vectorize, 46, 184.337997
lift_vectorize, 47, 184.304993
lift_vectorize, 48, 184.304001
lift_vectorize, 49, 184.233002
lift_vectorize, 50, 184.201996
lift_vectorize, 51, 184.151993
lift_vectorize, 52, 184.268005
lift_vectorize, 53, 184.294006
lift_vectorize, 54, 184.292007
lift_vectorize, 55, 184.623993
lift_vectorize, 56, 184.328003
lift_vectorize, 57, 184.477005
lift_vectorize, 58, 184.576996
lift_vectorize, 59, 184.414993
lift_vectorize, 60, 184.175995
lift_vectorize, 61, 184.231995
lift_vectorize, 62, 184.304001
lift_vectorize, 63, 184.214005
lift_vectorize, 64, 184.710999
lift_vectorize, 65, 184.382004
lift_vectorize, 66, 184.576996
lift_vectorize, 67, 184.436005
lift_vectorize, 68, 184.300003
lift_vectorize, 69, 184.274002
lift_vectorize, 70, 184.298004
lift_vectorize, 71, 184.141006
lift_vectorize, 72, 184.259003
lift_vectorize, 73, 184.227997
lift_vectorize, 74, 184.315002
lift_vectorize, 75, 184.255997
lift_vectorize, 76, 184.352005
lift_vectorize, 77, 184.285004
lift_vectorize, 78, 184.240997
lift_vectorize, 79, 184.195007
lift_vectorize, 80, 184.393005
lift_vectorize, 81, 184.434006
lift_vectorize, 82, 184.125000
lift_vectorize, 83, 184.210007
lift_vectorize, 84, 184.401993
lift_vectorize, 85, 184.266998
lift_vectorize, 86, 184.481995
lift_vectorize, 87, 184.248993
lift_vectorize, 88, 184.552002
lift_vectorize, 89, 184.473007
lift_vectorize, 90, 184.304001
lift_vectorize, 91, 184.544998
lift_vectorize, 92, 184.343994
lift_vectorize, 93, 184.171005
lift_vectorize, 94, 184.425995
lift_vectorize, 95, 184.261002
lift_vectorize, 96, 184.623001
lift_vectorize, 97, 184.417007
lift_vectorize, 98, 184.503998
lift_vectorize, 99, 184.406998


==> tvm/old_results/4670K/runs_gcc_old/lift_array_packing.csv <==
name, iteration, runtime
lift_array_packing, 0, 129.210007
lift_array_packing, 1, 129.257004
lift_array_packing, 2, 129.393005
lift_array_packing, 3, 129.130005
lift_array_packing, 4, 129.220001
lift_array_packing, 5, 129.169998
lift_array_packing, 6, 129.235001
lift_array_packing, 7, 129.287994
lift_array_packing, 8, 129.162003
lift_array_packing, 9, 129.222000
lift_array_packing, 10, 129.238007
lift_array_packing, 11, 129.270004
lift_array_packing, 12, 129.259995
lift_array_packing, 13, 129.244995
lift_array_packing, 14, 129.173996
lift_array_packing, 15, 129.231995
lift_array_packing, 16, 129.167007
lift_array_packing, 17, 129.281998
lift_array_packing, 18, 129.317001
lift_array_packing, 19, 129.242004
lift_array_packing, 20, 129.255005
lift_array_packing, 21, 129.259995
lift_array_packing, 22, 129.216003
lift_array_packing, 23, 129.261993
lift_array_packing, 24, 129.237000
lift_array_packing, 25, 129.184998
lift_array_packing, 26, 129.218002
lift_array_packing, 27, 129.205002
lift_array_packing, 28, 129.285995
lift_array_packing, 29, 129.240997
lift_array_packing, 30, 129.214005
lift_array_packing, 31, 129.218002
lift_array_packing, 32, 129.281006
lift_array_packing, 33, 129.147995
lift_array_packing, 34, 129.276001
lift_array_packing, 35, 129.253006
lift_array_packing, 36, 129.126999
lift_array_packing, 37, 129.266998
lift_array_packing, 38, 129.253998
lift_array_packing, 39, 129.237000
lift_array_packing, 40, 129.201004
lift_array_packing, 41, 129.171005
lift_array_packing, 42, 129.248001
lift_array_packing, 43, 129.347000
lift_array_packing, 44, 129.231995
lift_array_packing, 45, 129.257996
lift_array_packing, 46, 129.192001
lift_array_packing, 47, 129.279999
lift_array_packing, 48, 129.306000
lift_array_packing, 49, 129.182007
lift_array_packing, 50, 129.235001
lift_array_packing, 51, 129.292999
lift_array_packing, 52, 129.231995
lift_array_packing, 53, 129.272003
lift_array_packing, 54, 129.266006
lift_array_packing, 55, 129.192993
lift_array_packing, 56, 129.289001
lift_array_packing, 57, 129.177994
lift_array_packing, 58, 129.231995
lift_array_packing, 59, 129.328995
lift_array_packing, 60, 129.192993
lift_array_packing, 61, 129.300003
lift_array_packing, 62, 129.354996
lift_array_packing, 63, 129.149002
lift_array_packing, 64, 129.334000
lift_array_packing, 65, 129.276001
lift_array_packing, 66, 129.238998
lift_array_packing, 67, 129.264999
lift_array_packing, 68, 129.255997
lift_array_packing, 69, 129.244003
lift_array_packing, 70, 129.348007
lift_array_packing, 71, 129.173996
lift_array_packing, 72, 129.225006
lift_array_packing, 73, 129.251999
lift_array_packing, 74, 129.253006
lift_array_packing, 75, 129.339005
lift_array_packing, 76, 129.248993
lift_array_packing, 77, 129.283005
lift_array_packing, 78, 129.248993
lift_array_packing, 79, 129.179993
lift_array_packing, 80, 129.216995
lift_array_packing, 81, 129.270996
lift_array_packing, 82, 129.212006
lift_array_packing, 83, 129.231995
lift_array_packing, 84, 129.261993
lift_array_packing, 85, 129.326996
lift_array_packing, 86, 129.279007
lift_array_packing, 87, 129.233002
lift_array_packing, 88, 129.132004
lift_array_packing, 89, 129.257004
lift_array_packing, 90, 129.210999
lift_array_packing, 91, 129.216995
lift_array_packing, 92, 129.304993
lift_array_packing, 93, 129.276993
lift_array_packing, 94, 129.173996
lift_array_packing, 95, 129.251007
lift_array_packing, 96, 129.255005
lift_array_packing, 97, 129.393005
lift_array_packing, 98, 129.209000
lift_array_packing, 99, 129.123001


==> tvm/old_results/4670K/runs_gcc_old/lift_blocking.csv <==
name, iteration, runtime
lift_blocking, 0, 182.755997
lift_blocking, 1, 181.494995
lift_blocking, 2, 181.460007
lift_blocking, 3, 181.363998
lift_blocking, 4, 181.395004
lift_blocking, 5, 181.485992
lift_blocking, 6, 181.246994
lift_blocking, 7, 181.399994
lift_blocking, 8, 181.166000
lift_blocking, 9, 181.244995
lift_blocking, 10, 181.464996
lift_blocking, 11, 181.501999
lift_blocking, 12, 181.335999
lift_blocking, 13, 181.406006
lift_blocking, 14, 181.322006
lift_blocking, 15, 181.235992
lift_blocking, 16, 181.341003
lift_blocking, 17, 181.268005
lift_blocking, 18, 181.399002
lift_blocking, 19, 181.279999
lift_blocking, 20, 181.285004
lift_blocking, 21, 181.429001
lift_blocking, 22, 181.391998
lift_blocking, 23, 181.386993
lift_blocking, 24, 181.373001
lift_blocking, 25, 181.253006
lift_blocking, 26, 181.339996
lift_blocking, 27, 181.358002
lift_blocking, 28, 181.332993
lift_blocking, 29, 181.559006
lift_blocking, 30, 181.567993
lift_blocking, 31, 181.268997
lift_blocking, 32, 181.462997
lift_blocking, 33, 181.561005
lift_blocking, 34, 181.251007
lift_blocking, 35, 181.352997
lift_blocking, 36, 181.880005
lift_blocking, 37, 181.565002
lift_blocking, 38, 181.425995
lift_blocking, 39, 181.451004
lift_blocking, 40, 181.531006
lift_blocking, 41, 181.449997
lift_blocking, 42, 181.475998
lift_blocking, 43, 181.427994
lift_blocking, 44, 181.449005
lift_blocking, 45, 181.339005
lift_blocking, 46, 181.628006
lift_blocking, 47, 181.591995
lift_blocking, 48, 181.369995
lift_blocking, 49, 181.244995
lift_blocking, 50, 181.388000
lift_blocking, 51, 181.296005
lift_blocking, 52, 181.102005
lift_blocking, 53, 181.278000
lift_blocking, 54, 181.412994
lift_blocking, 55, 181.514008
lift_blocking, 56, 181.531998
lift_blocking, 57, 181.365005
lift_blocking, 58, 181.552994
lift_blocking, 59, 181.455002
lift_blocking, 60, 181.442001
lift_blocking, 61, 181.505005
lift_blocking, 62, 181.378998
lift_blocking, 63, 181.240997
lift_blocking, 64, 181.348007
lift_blocking, 65, 181.593002
lift_blocking, 66, 181.518997
lift_blocking, 67, 181.442001
lift_blocking, 68, 181.414001
lift_blocking, 69, 181.389999
lift_blocking, 70, 181.617996
lift_blocking, 71, 181.283997
lift_blocking, 72, 181.417007
lift_blocking, 73, 181.419998
lift_blocking, 74, 181.350998
lift_blocking, 75, 181.412003
lift_blocking, 76, 181.466995
lift_blocking, 77, 181.447998
lift_blocking, 78, 181.449997
lift_blocking, 79, 181.466995
lift_blocking, 80, 181.393997
lift_blocking, 81, 181.311005
lift_blocking, 82, 181.401001
lift_blocking, 83, 181.582001
lift_blocking, 84, 181.397003
lift_blocking, 85, 181.358002
lift_blocking, 86, 181.475006
lift_blocking, 87, 181.526001
lift_blocking, 88, 181.505997
lift_blocking, 89, 181.561996
lift_blocking, 90, 181.431000
lift_blocking, 91, 181.949997
lift_blocking, 92, 181.311996
lift_blocking, 93, 181.457001
lift_blocking, 94, 181.442993
lift_blocking, 95, 181.348007
lift_blocking, 96, 181.261002
lift_blocking, 97, 181.326996
lift_blocking, 98, 181.350998
lift_blocking, 99, 181.335999


==> tvm/old_results/4670K/runs_gcc_old/lift_cache_blocks.csv <==
name, iteration, runtime
lift_cache_blocks, 0, 132.016998
lift_cache_blocks, 1, 131.936996
lift_cache_blocks, 2, 131.923004
lift_cache_blocks, 3, 131.960999
lift_cache_blocks, 4, 132.000000
lift_cache_blocks, 5, 132.065002
lift_cache_blocks, 6, 131.942993
lift_cache_blocks, 7, 131.931000
lift_cache_blocks, 8, 132.000000
lift_cache_blocks, 9, 131.876999
lift_cache_blocks, 10, 131.936996
lift_cache_blocks, 11, 131.929993
lift_cache_blocks, 12, 131.889999
lift_cache_blocks, 13, 131.953003
lift_cache_blocks, 14, 131.945007
lift_cache_blocks, 15, 131.988998
lift_cache_blocks, 16, 132.031006
lift_cache_blocks, 17, 131.914001
lift_cache_blocks, 18, 131.893997
lift_cache_blocks, 19, 132.035004
lift_cache_blocks, 20, 131.871994
lift_cache_blocks, 21, 131.904007
lift_cache_blocks, 22, 131.936996
lift_cache_blocks, 23, 131.927994
lift_cache_blocks, 24, 131.955002
lift_cache_blocks, 25, 132.070999
lift_cache_blocks, 26, 131.936005
lift_cache_blocks, 27, 131.996994
lift_cache_blocks, 28, 132.026001
lift_cache_blocks, 29, 131.955994
lift_cache_blocks, 30, 132.048996
lift_cache_blocks, 31, 132.091995
lift_cache_blocks, 32, 132.033997
lift_cache_blocks, 33, 131.970001
lift_cache_blocks, 34, 132.041000
lift_cache_blocks, 35, 131.834000
lift_cache_blocks, 36, 132.057007
lift_cache_blocks, 37, 132.042999
lift_cache_blocks, 38, 131.919006
lift_cache_blocks, 39, 132.029007
lift_cache_blocks, 40, 131.951004
lift_cache_blocks, 41, 131.914993
lift_cache_blocks, 42, 132.166000
lift_cache_blocks, 43, 132.020996
lift_cache_blocks, 44, 132.003998
lift_cache_blocks, 45, 132.123993
lift_cache_blocks, 46, 132.024002
lift_cache_blocks, 47, 131.977997
lift_cache_blocks, 48, 132.018997
lift_cache_blocks, 49, 131.934006
lift_cache_blocks, 50, 132.048996
lift_cache_blocks, 51, 132.056000
lift_cache_blocks, 52, 131.891006
lift_cache_blocks, 53, 131.977997
lift_cache_blocks, 54, 132.061996
lift_cache_blocks, 55, 131.914001
lift_cache_blocks, 56, 132.001007
lift_cache_blocks, 57, 131.929001
lift_cache_blocks, 58, 131.953995
lift_cache_blocks, 59, 131.979004
lift_cache_blocks, 60, 131.899994
lift_cache_blocks, 61, 132.147003
lift_cache_blocks, 62, 132.018005
lift_cache_blocks, 63, 131.919006
lift_cache_blocks, 64, 131.951996
lift_cache_blocks, 65, 132.113007
lift_cache_blocks, 66, 131.906006
lift_cache_blocks, 67, 131.921005
lift_cache_blocks, 68, 132.014008
lift_cache_blocks, 69, 131.929001
lift_cache_blocks, 70, 131.968002
lift_cache_blocks, 71, 132.007004
lift_cache_blocks, 72, 131.983994
lift_cache_blocks, 73, 132.024994
lift_cache_blocks, 74, 132.098007
lift_cache_blocks, 75, 131.917999
lift_cache_blocks, 76, 132.022003
lift_cache_blocks, 77, 132.003998
lift_cache_blocks, 78, 131.955994
lift_cache_blocks, 79, 132.046005
lift_cache_blocks, 80, 132.042007
lift_cache_blocks, 81, 132.102997
lift_cache_blocks, 82, 132.007996
lift_cache_blocks, 83, 131.938004
lift_cache_blocks, 84, 132.037003
lift_cache_blocks, 85, 131.981003
lift_cache_blocks, 86, 131.955002
lift_cache_blocks, 87, 131.917007
lift_cache_blocks, 88, 131.923004
lift_cache_blocks, 89, 131.955994
lift_cache_blocks, 90, 131.968994
lift_cache_blocks, 91, 132.022995
lift_cache_blocks, 92, 131.942001
lift_cache_blocks, 93, 132.003006
lift_cache_blocks, 94, 131.981995
lift_cache_blocks, 95, 131.925995
lift_cache_blocks, 96, 131.987000
lift_cache_blocks, 97, 131.998001
lift_cache_blocks, 98, 131.977005
lift_cache_blocks, 99, 131.968002


==> tvm/old_results/4670K/runs_gcc_old/lift_default.csv <==
name, iteration, runtime
lift_default, 0, 2473.221924
lift_default, 1, 2472.431885
lift_default, 2, 2472.144043
lift_default, 3, 2471.944092
lift_default, 4, 2472.277100
lift_default, 5, 2472.312988
lift_default, 6, 2472.068115
lift_default, 7, 2472.221924
lift_default, 8, 2472.124023
lift_default, 9, 2472.315918
lift_default, 10, 2472.519043
lift_default, 11, 2471.975098
lift_default, 12, 2472.374023
lift_default, 13, 2472.047119
lift_default, 14, 2472.354004
lift_default, 15, 2472.166992
lift_default, 16, 2472.257080
lift_default, 17, 2472.136963
lift_default, 18, 2471.906006
lift_default, 19, 2471.968994
lift_default, 20, 2472.552002
lift_default, 21, 2472.093018
lift_default, 22, 2472.250977
lift_default, 23, 2472.537109
lift_default, 24, 2472.339111
lift_default, 25, 2472.355957
lift_default, 26, 2472.459961
lift_default, 27, 2472.220947
lift_default, 28, 2472.145996
lift_default, 29, 2472.726074
lift_default, 30, 2472.021973
lift_default, 31, 2472.281006
lift_default, 32, 2472.270996
lift_default, 33, 2472.245117
lift_default, 34, 2472.305908
lift_default, 35, 2472.464111
lift_default, 36, 2472.528076
lift_default, 37, 2472.381104
lift_default, 38, 2472.748047
lift_default, 39, 2472.596924
lift_default, 40, 2472.112061
lift_default, 41, 2472.433105
lift_default, 42, 2472.311035
lift_default, 43, 2472.322021
lift_default, 44, 2472.236084
lift_default, 45, 2472.135010
lift_default, 46, 2472.302002
lift_default, 47, 2472.743896
lift_default, 48, 2472.295898
lift_default, 49, 2472.474121
lift_default, 50, 2472.778076
lift_default, 51, 2472.322998
lift_default, 52, 2472.422119
lift_default, 53, 2472.309082
lift_default, 54, 2472.283936
lift_default, 55, 2472.478027
lift_default, 56, 2472.446045
lift_default, 57, 2472.950928
lift_default, 58, 2473.164062
lift_default, 59, 2472.820068
lift_default, 60, 2472.517090
lift_default, 61, 2473.135986
lift_default, 62, 2472.740967
lift_default, 63, 2472.593994
lift_default, 64, 2472.356934
lift_default, 65, 2472.260986
lift_default, 66, 2472.148926
lift_default, 67, 2472.342041
lift_default, 68, 2472.519043
lift_default, 69, 2472.399902
lift_default, 70, 2472.542969
lift_default, 71, 2472.467041
lift_default, 72, 2472.371094
lift_default, 73, 2472.523926
lift_default, 74, 2472.302979
lift_default, 75, 2472.724121
lift_default, 76, 2472.406006
lift_default, 77, 2472.260986
lift_default, 78, 2472.374023
lift_default, 79, 2472.603027
lift_default, 80, 2472.212891
lift_default, 81, 2472.154053
lift_default, 82, 2472.560059
lift_default, 83, 2472.525879
lift_default, 84, 2472.499023
lift_default, 85, 2472.464111
lift_default, 86, 2472.450928
lift_default, 87, 2472.364014
lift_default, 88, 2472.216064
lift_default, 89, 2472.230957
lift_default, 90, 2472.457031
lift_default, 91, 2472.319092
lift_default, 92, 2472.495117
lift_default, 93, 2472.184082
lift_default, 94, 2472.416016
lift_default, 95, 2472.277100
lift_default, 96, 2472.365967
lift_default, 97, 2472.114990
lift_default, 98, 2472.492920
lift_default, 99, 2472.238037


==> tvm/old_results/4670K/runs_gcc_old/lift_loop_permutation.csv <==
name, iteration, runtime
lift_loop_permutation, 0, 120.513000
lift_loop_permutation, 1, 119.727997
lift_loop_permutation, 2, 119.664001
lift_loop_permutation, 3, 119.584000
lift_loop_permutation, 4, 119.661003
lift_loop_permutation, 5, 119.619003
lift_loop_permutation, 6, 119.806000
lift_loop_permutation, 7, 119.759003
lift_loop_permutation, 8, 119.567001
lift_loop_permutation, 9, 119.580002
lift_loop_permutation, 10, 119.671997
lift_loop_permutation, 11, 119.637001
lift_loop_permutation, 12, 119.746002
lift_loop_permutation, 13, 119.642998
lift_loop_permutation, 14, 119.841003
lift_loop_permutation, 15, 119.716003
lift_loop_permutation, 16, 119.653000
lift_loop_permutation, 17, 119.607002
lift_loop_permutation, 18, 119.573997
lift_loop_permutation, 19, 119.660004
lift_loop_permutation, 20, 119.512001
lift_loop_permutation, 21, 119.619003
lift_loop_permutation, 22, 119.564003
lift_loop_permutation, 23, 119.584000
lift_loop_permutation, 24, 119.741997
lift_loop_permutation, 25, 119.561996
lift_loop_permutation, 26, 119.607002
lift_loop_permutation, 27, 119.690002
lift_loop_permutation, 28, 119.681999
lift_loop_permutation, 29, 119.606003
lift_loop_permutation, 30, 119.598000
lift_loop_permutation, 31, 119.936996
lift_loop_permutation, 32, 119.827003
lift_loop_permutation, 33, 119.519997
lift_loop_permutation, 34, 119.785004
lift_loop_permutation, 35, 119.779999
lift_loop_permutation, 36, 119.624001
lift_loop_permutation, 37, 119.614998
lift_loop_permutation, 38, 119.665001
lift_loop_permutation, 39, 119.725998
lift_loop_permutation, 40, 119.639999
lift_loop_permutation, 41, 119.658997
lift_loop_permutation, 42, 119.625999
lift_loop_permutation, 43, 119.684998
lift_loop_permutation, 44, 119.763000
lift_loop_permutation, 45, 119.630997
lift_loop_permutation, 46, 119.998001
lift_loop_permutation, 47, 119.695999
lift_loop_permutation, 48, 119.833000
lift_loop_permutation, 49, 119.783997
lift_loop_permutation, 50, 119.723999
lift_loop_permutation, 51, 119.814003
lift_loop_permutation, 52, 119.621002
lift_loop_permutation, 53, 119.691002
lift_loop_permutation, 54, 119.684998
lift_loop_permutation, 55, 119.626999
lift_loop_permutation, 56, 120.113998
lift_loop_permutation, 57, 119.719002
lift_loop_permutation, 58, 119.734001
lift_loop_permutation, 59, 119.546997
lift_loop_permutation, 60, 119.740997
lift_loop_permutation, 61, 119.778999
lift_loop_permutation, 62, 119.690002
lift_loop_permutation, 63, 119.712997
lift_loop_permutation, 64, 119.546997
lift_loop_permutation, 65, 119.683998
lift_loop_permutation, 66, 119.803001
lift_loop_permutation, 67, 119.596001
lift_loop_permutation, 68, 119.834999
lift_loop_permutation, 69, 119.772003
lift_loop_permutation, 70, 119.668999
lift_loop_permutation, 71, 119.642998
lift_loop_permutation, 72, 119.648003
lift_loop_permutation, 73, 119.737000
lift_loop_permutation, 74, 119.679001
lift_loop_permutation, 75, 119.716003
lift_loop_permutation, 76, 119.584000
lift_loop_permutation, 77, 119.845001
lift_loop_permutation, 78, 119.779999
lift_loop_permutation, 79, 119.678001
lift_loop_permutation, 80, 119.681000
lift_loop_permutation, 81, 119.722000
lift_loop_permutation, 82, 119.608002
lift_loop_permutation, 83, 119.793999
lift_loop_permutation, 84, 119.647003
lift_loop_permutation, 85, 119.831001
lift_loop_permutation, 86, 119.644997
lift_loop_permutation, 87, 119.598000
lift_loop_permutation, 88, 119.638000
lift_loop_permutation, 89, 119.565002
lift_loop_permutation, 90, 119.602997
lift_loop_permutation, 91, 119.580002
lift_loop_permutation, 92, 119.651001
lift_loop_permutation, 93, 119.591003
lift_loop_permutation, 94, 119.706001
lift_loop_permutation, 95, 119.851997
lift_loop_permutation, 96, 119.667000
lift_loop_permutation, 97, 119.547997
lift_loop_permutation, 98, 119.574997
lift_loop_permutation, 99, 119.546997


==> tvm/old_results/4670K/runs_gcc_old/lift_parallel.csv <==
name, iteration, runtime
lift_parallel, 0, 26.062000
lift_parallel, 1, 26.004999
lift_parallel, 2, 26.011000
lift_parallel, 3, 25.996000
lift_parallel, 4, 25.990000
lift_parallel, 5, 26.080999
lift_parallel, 6, 26.160999
lift_parallel, 7, 26.160999
lift_parallel, 8, 26.259001
lift_parallel, 9, 26.264999
lift_parallel, 10, 26.263000
lift_parallel, 11, 26.275999
lift_parallel, 12, 26.281000
lift_parallel, 13, 26.283001
lift_parallel, 14, 26.271000
lift_parallel, 15, 26.284000
lift_parallel, 16, 26.285999
lift_parallel, 17, 26.282000
lift_parallel, 18, 26.287001
lift_parallel, 19, 26.290001
lift_parallel, 20, 26.256001
lift_parallel, 21, 26.256001
lift_parallel, 22, 26.201000
lift_parallel, 23, 26.212999
lift_parallel, 24, 26.253000
lift_parallel, 25, 26.257000
lift_parallel, 26, 26.254999
lift_parallel, 27, 26.273001
lift_parallel, 28, 26.159000
lift_parallel, 29, 26.177000
lift_parallel, 30, 26.162001
lift_parallel, 31, 26.169001
lift_parallel, 32, 26.174999
lift_parallel, 33, 26.184000
lift_parallel, 34, 26.186001
lift_parallel, 35, 26.181999
lift_parallel, 36, 26.202000
lift_parallel, 37, 26.186001
lift_parallel, 38, 26.150999
lift_parallel, 39, 26.110001
lift_parallel, 40, 26.129999
lift_parallel, 41, 26.115999
lift_parallel, 42, 26.139999
lift_parallel, 43, 26.142000
lift_parallel, 44, 26.115000
lift_parallel, 45, 26.120001
lift_parallel, 46, 26.112000
lift_parallel, 47, 26.121000
lift_parallel, 48, 26.122000
lift_parallel, 49, 26.118999
lift_parallel, 50, 26.120001
lift_parallel, 51, 26.108999
lift_parallel, 52, 26.132000
lift_parallel, 53, 26.107000
lift_parallel, 54, 26.117001
lift_parallel, 55, 26.136000
lift_parallel, 56, 26.115999
lift_parallel, 57, 26.129999
lift_parallel, 58, 26.106001
lift_parallel, 59, 26.131001
lift_parallel, 60, 26.132999
lift_parallel, 61, 26.284000
lift_parallel, 62, 26.111000
lift_parallel, 63, 26.118999
lift_parallel, 64, 26.128000
lift_parallel, 65, 26.118000
lift_parallel, 66, 26.115000
lift_parallel, 67, 26.118000
lift_parallel, 68, 26.105000
lift_parallel, 69, 26.129000
lift_parallel, 70, 26.132999
lift_parallel, 71, 26.124001
lift_parallel, 72, 26.131001
lift_parallel, 73, 26.104000
lift_parallel, 74, 26.101000
lift_parallel, 75, 26.107000
lift_parallel, 76, 26.129000
lift_parallel, 77, 26.110001
lift_parallel, 78, 26.118000
lift_parallel, 79, 26.121000
lift_parallel, 80, 26.113001
lift_parallel, 81, 26.115999
lift_parallel, 82, 26.120001
lift_parallel, 83, 26.169001
lift_parallel, 84, 26.125999
lift_parallel, 85, 26.132999
lift_parallel, 86, 26.143000
lift_parallel, 87, 26.120001
lift_parallel, 88, 26.103001
lift_parallel, 89, 26.120001
lift_parallel, 90, 26.110001
lift_parallel, 91, 26.122999
lift_parallel, 92, 26.112000
lift_parallel, 93, 26.132999
lift_parallel, 94, 26.122999
lift_parallel, 95, 26.121000
lift_parallel, 96, 26.120001
lift_parallel, 97, 26.108999
lift_parallel, 98, 26.110001
lift_parallel, 99, 26.114000


==> tvm/old_results/4670K/runs_gcc_old/lift_vectorize.csv <==
name, iteration, runtime
lift_vectorize, 0, 182.718994
lift_vectorize, 1, 181.475998
lift_vectorize, 2, 181.580994
lift_vectorize, 3, 181.565994
lift_vectorize, 4, 181.580002
lift_vectorize, 5, 181.526001
lift_vectorize, 6, 181.380005
lift_vectorize, 7, 181.429001
lift_vectorize, 8, 181.416000
lift_vectorize, 9, 181.729996
lift_vectorize, 10, 181.561005
lift_vectorize, 11, 181.490005
lift_vectorize, 12, 181.334000
lift_vectorize, 13, 181.332001
lift_vectorize, 14, 181.369995
lift_vectorize, 15, 181.612000
lift_vectorize, 16, 181.692001
lift_vectorize, 17, 181.216003
lift_vectorize, 18, 181.139999
lift_vectorize, 19, 181.283997
lift_vectorize, 20, 181.320007
lift_vectorize, 21, 181.350006
lift_vectorize, 22, 181.432007
lift_vectorize, 23, 181.393005
lift_vectorize, 24, 181.389999
lift_vectorize, 25, 181.345001
lift_vectorize, 26, 181.774002
lift_vectorize, 27, 181.604996
lift_vectorize, 28, 181.554993
lift_vectorize, 29, 181.464005
lift_vectorize, 30, 181.582993
lift_vectorize, 31, 181.453003
lift_vectorize, 32, 181.429993
lift_vectorize, 33, 181.561005
lift_vectorize, 34, 181.220993
lift_vectorize, 35, 181.335007
lift_vectorize, 36, 181.289001
lift_vectorize, 37, 181.626007
lift_vectorize, 38, 181.438004
lift_vectorize, 39, 181.546005
lift_vectorize, 40, 181.397995
lift_vectorize, 41, 181.279999
lift_vectorize, 42, 181.313004
lift_vectorize, 43, 181.335007
lift_vectorize, 44, 181.410004
lift_vectorize, 45, 181.363007
lift_vectorize, 46, 181.188004
lift_vectorize, 47, 181.225998
lift_vectorize, 48, 181.608002
lift_vectorize, 49, 181.488998
lift_vectorize, 50, 181.423004
lift_vectorize, 51, 181.514999
lift_vectorize, 52, 181.300995
lift_vectorize, 53, 181.313995
lift_vectorize, 54, 181.348007
lift_vectorize, 55, 181.423004
lift_vectorize, 56, 181.425003
lift_vectorize, 57, 181.391998
lift_vectorize, 58, 181.378998
lift_vectorize, 59, 181.371994
lift_vectorize, 60, 181.539993
lift_vectorize, 61, 181.397003
lift_vectorize, 62, 181.306000
lift_vectorize, 63, 181.572006
lift_vectorize, 64, 181.326996
lift_vectorize, 65, 181.320007
lift_vectorize, 66, 181.834000
lift_vectorize, 67, 181.507004
lift_vectorize, 68, 181.470993
lift_vectorize, 69, 181.417007
lift_vectorize, 70, 181.488998
lift_vectorize, 71, 181.389999
lift_vectorize, 72, 181.337006
lift_vectorize, 73, 181.266006
lift_vectorize, 74, 181.522995
lift_vectorize, 75, 181.740005
lift_vectorize, 76, 181.425003
lift_vectorize, 77, 181.389999
lift_vectorize, 78, 181.444000
lift_vectorize, 79, 181.347000
lift_vectorize, 80, 181.350998
lift_vectorize, 81, 181.238998
lift_vectorize, 82, 181.380997
lift_vectorize, 83, 181.339005
lift_vectorize, 84, 181.294006
lift_vectorize, 85, 181.406998
lift_vectorize, 86, 181.630997
lift_vectorize, 87, 181.339005
lift_vectorize, 88, 181.658997
lift_vectorize, 89, 181.388000
lift_vectorize, 90, 181.259003
lift_vectorize, 91, 181.296997
lift_vectorize, 92, 181.313995
lift_vectorize, 93, 181.322998
lift_vectorize, 94, 181.585999
lift_vectorize, 95, 181.475998
lift_vectorize, 96, 181.429001
lift_vectorize, 97, 181.626007
lift_vectorize, 98, 181.822998
lift_vectorize, 99, 181.397995


==> tvm/old_results/4670K/times.csv <==
problem, clang, gcc
baseline, 2000.988525, 1452.2755125
blocking, 184.246002, 173.6554945
vectorize, 183.5569995, 173.579498
loop_permutation, 132.074501, 113.509003
array_packing, 130.137505, 128.414505
cache_blocks, 146.746994, 132.2990035
parallel, 49.0559995, 25.8284995






==> tvm/old_results/4790K/4790K.csv <==
schedule,lift clang,lift gcc, tvm (llvm)
default,1333.475525,1368.977478,1700.827741
blocking,163.1015015,161.5175015,181.0634444
vectorize,161.179001,161.576996,185.8576321
loop_permutation,123.009998,118.1500015,91.5214912
array_packing,117.7010005,125.940498,92.96706609
cache_blocks,128.1920015,126.1994975,83.93859291
parallel,49.9839995,29.2889995,22.90447602


==> tvm/old_results/4790K/lift.csv <==
schedule, runtime clang, runtime gcc
default, 1333.475525, 1368.977478
blocking, 163.1015015, 161.5175015
vectorize, 161.179001, 161.576996
loop_permutation, 123.009998, 118.1500015
array_packing, 117.7010005, 125.940498
cache_blocks, 128.1920015, 126.1994975
parallel, 49.9839995, 29.2889995



==> tvm/old_results/4790K/meta.txt <==
compiler: clang -O3 -Rpass-missed=loop-vectorize
compiler: gcc -O3
iterations: 100
cpu: i7-4790k @4GHz 



==> tvm/old_results/4790K/runs_clang/lift_array_packing.csv <==
name, iteration, runtime
lift_array_packing, 0, 117.535004
lift_array_packing, 1, 117.774002
lift_array_packing, 2, 121.023003
lift_array_packing, 3, 117.348000
lift_array_packing, 4, 117.948997
lift_array_packing, 5, 124.691002
lift_array_packing, 6, 117.561996
lift_array_packing, 7, 119.759003
lift_array_packing, 8, 117.063004
lift_array_packing, 9, 117.268997
lift_array_packing, 10, 116.935997
lift_array_packing, 11, 117.355003
lift_array_packing, 12, 124.779999
lift_array_packing, 13, 117.191002
lift_array_packing, 14, 117.336998
lift_array_packing, 15, 118.396004
lift_array_packing, 16, 117.538002
lift_array_packing, 17, 120.762001
lift_array_packing, 18, 118.040001
lift_array_packing, 19, 117.546997
lift_array_packing, 20, 118.107002
lift_array_packing, 21, 118.667000
lift_array_packing, 22, 128.772003
lift_array_packing, 23, 117.779999
lift_array_packing, 24, 119.389999
lift_array_packing, 25, 117.769997
lift_array_packing, 26, 117.349998
lift_array_packing, 27, 120.338997
lift_array_packing, 28, 117.696999
lift_array_packing, 29, 117.266998
lift_array_packing, 30, 117.458000
lift_array_packing, 31, 117.398003
lift_array_packing, 32, 119.976997
lift_array_packing, 33, 117.329002
lift_array_packing, 34, 117.537003
lift_array_packing, 35, 117.760002
lift_array_packing, 36, 118.656998
lift_array_packing, 37, 124.884003
lift_array_packing, 38, 117.674004
lift_array_packing, 39, 120.561996
lift_array_packing, 40, 118.193001
lift_array_packing, 41, 125.557999
lift_array_packing, 42, 118.445000
lift_array_packing, 43, 117.877998
lift_array_packing, 44, 117.114998
lift_array_packing, 45, 118.184998
lift_array_packing, 46, 123.959999
lift_array_packing, 47, 117.669998
lift_array_packing, 48, 117.586998
lift_array_packing, 49, 117.375999
lift_array_packing, 50, 122.274002
lift_array_packing, 51, 117.537003
lift_array_packing, 52, 117.790001
lift_array_packing, 53, 117.662003
lift_array_packing, 54, 116.893997
lift_array_packing, 55, 117.541000
lift_array_packing, 56, 117.070999
lift_array_packing, 57, 117.705002
lift_array_packing, 58, 120.709000
lift_array_packing, 59, 117.512001
lift_array_packing, 60, 118.113998
lift_array_packing, 61, 117.862000
lift_array_packing, 62, 117.878998
lift_array_packing, 63, 124.669998
lift_array_packing, 64, 117.181000
lift_array_packing, 65, 117.550003
lift_array_packing, 66, 117.151001
lift_array_packing, 67, 117.561996
lift_array_packing, 68, 120.893997
lift_array_packing, 69, 117.064003
lift_array_packing, 70, 117.723000
lift_array_packing, 71, 117.776001
lift_array_packing, 72, 119.948997
lift_array_packing, 73, 123.890999
lift_array_packing, 74, 117.560997
lift_array_packing, 75, 120.211998
lift_array_packing, 76, 114.797997
lift_array_packing, 77, 117.695999
lift_array_packing, 78, 120.230003
lift_array_packing, 79, 117.169998
lift_array_packing, 80, 117.226997
lift_array_packing, 81, 117.294998
lift_array_packing, 82, 117.552002
lift_array_packing, 83, 120.296997
lift_array_packing, 84, 117.527000
lift_array_packing, 85, 117.996002
lift_array_packing, 86, 117.367996
lift_array_packing, 87, 117.276001
lift_array_packing, 88, 123.024002
lift_array_packing, 89, 122.975998
lift_array_packing, 90, 117.668999
lift_array_packing, 91, 117.723000
lift_array_packing, 92, 117.737000
lift_array_packing, 93, 119.855003
lift_array_packing, 94, 117.428001
lift_array_packing, 95, 117.439003
lift_array_packing, 96, 116.758003
lift_array_packing, 97, 117.661003
lift_array_packing, 98, 120.064003
lift_array_packing, 99, 117.125000


==> tvm/old_results/4790K/runs_clang/lift_blocking.csv <==
name, iteration, runtime
lift_blocking, 0, 169.776993
lift_blocking, 1, 163.210007
lift_blocking, 2, 176.341003
lift_blocking, 3, 168.679001
lift_blocking, 4, 162.843002
lift_blocking, 5, 162.376999
lift_blocking, 6, 162.505005
lift_blocking, 7, 167.893005
lift_blocking, 8, 162.613998
lift_blocking, 9, 162.798996
lift_blocking, 10, 162.718994
lift_blocking, 11, 170.526993
lift_blocking, 12, 162.505005
lift_blocking, 13, 163.819000
lift_blocking, 14, 179.755997
lift_blocking, 15, 162.806000
lift_blocking, 16, 162.320999
lift_blocking, 17, 162.227005
lift_blocking, 18, 168.074005
lift_blocking, 19, 162.755005
lift_blocking, 20, 170.720993
lift_blocking, 21, 166.869995
lift_blocking, 22, 164.802002
lift_blocking, 23, 163.197006
lift_blocking, 24, 162.750000
lift_blocking, 25, 168.703003
lift_blocking, 26, 173.020004
lift_blocking, 27, 163.156998
lift_blocking, 28, 162.283005
lift_blocking, 29, 176.274994
lift_blocking, 30, 162.889008
lift_blocking, 31, 162.016998
lift_blocking, 32, 167.518997
lift_blocking, 33, 162.007996
lift_blocking, 34, 162.223007
lift_blocking, 35, 162.830002
lift_blocking, 36, 168.315002
lift_blocking, 37, 162.856003
lift_blocking, 38, 182.404007
lift_blocking, 39, 162.931000
lift_blocking, 40, 157.910004
lift_blocking, 41, 162.751007
lift_blocking, 42, 162.729004
lift_blocking, 43, 167.317993
lift_blocking, 44, 162.809006
lift_blocking, 45, 163.231003
lift_blocking, 46, 162.615005
lift_blocking, 47, 169.787994
lift_blocking, 48, 159.063004
lift_blocking, 49, 162.686996
lift_blocking, 50, 174.169998
lift_blocking, 51, 162.886002
lift_blocking, 52, 162.481995
lift_blocking, 53, 163.104996
lift_blocking, 54, 168.425995
lift_blocking, 55, 163.283005
lift_blocking, 56, 163.132996
lift_blocking, 57, 168.878006
lift_blocking, 58, 168.893997
lift_blocking, 59, 162.626007
lift_blocking, 60, 163.001007
lift_blocking, 61, 162.638000
lift_blocking, 62, 169.166000
lift_blocking, 63, 163.354996
lift_blocking, 64, 162.811996
lift_blocking, 65, 169.134995
lift_blocking, 66, 170.011993
lift_blocking, 67, 161.949997
lift_blocking, 68, 162.923004
lift_blocking, 69, 168.940994
lift_blocking, 70, 162.854996
lift_blocking, 71, 162.792007
lift_blocking, 72, 168.207993
lift_blocking, 73, 163.393005
lift_blocking, 74, 174.199997
lift_blocking, 75, 171.007996
lift_blocking, 76, 168.623001
lift_blocking, 77, 162.897995
lift_blocking, 78, 163.003998
lift_blocking, 79, 162.884003
lift_blocking, 80, 162.845993
lift_blocking, 81, 162.962997
lift_blocking, 82, 162.649994
lift_blocking, 83, 168.201996
lift_blocking, 84, 170.643997
lift_blocking, 85, 162.589996
lift_blocking, 86, 169.296997
lift_blocking, 87, 173.641006
lift_blocking, 88, 163.098007
lift_blocking, 89, 163.820007
lift_blocking, 90, 163.345001
lift_blocking, 91, 157.994003
lift_blocking, 92, 162.731003
lift_blocking, 93, 171.080994
lift_blocking, 94, 168.227997
lift_blocking, 95, 162.699005
lift_blocking, 96, 162.815994
lift_blocking, 97, 162.856995
lift_blocking, 98, 168.436996
lift_blocking, 99, 168.779007


==> tvm/old_results/4790K/runs_clang/lift_cache_blocks.csv <==
name, iteration, runtime
lift_cache_blocks, 0, 132.031006
lift_cache_blocks, 1, 127.918999
lift_cache_blocks, 2, 130.847000
lift_cache_blocks, 3, 127.291000
lift_cache_blocks, 4, 127.876999
lift_cache_blocks, 5, 130.985992
lift_cache_blocks, 6, 128.940994
lift_cache_blocks, 7, 128.507004
lift_cache_blocks, 8, 127.863998
lift_cache_blocks, 9, 127.663002
lift_cache_blocks, 10, 127.348000
lift_cache_blocks, 11, 132.490005
lift_cache_blocks, 12, 130.369003
lift_cache_blocks, 13, 128.843994
lift_cache_blocks, 14, 129.179993
lift_cache_blocks, 15, 129.382004
lift_cache_blocks, 16, 130.957001
lift_cache_blocks, 17, 128.371994
lift_cache_blocks, 18, 128.852005
lift_cache_blocks, 19, 129.798996
lift_cache_blocks, 20, 133.414993
lift_cache_blocks, 21, 127.335999
lift_cache_blocks, 22, 127.542999
lift_cache_blocks, 23, 131.714005
lift_cache_blocks, 24, 127.828003
lift_cache_blocks, 25, 130.779007
lift_cache_blocks, 26, 128.147003
lift_cache_blocks, 27, 127.633003
lift_cache_blocks, 28, 128.061005
lift_cache_blocks, 29, 128.529007
lift_cache_blocks, 30, 130.494003
lift_cache_blocks, 31, 127.431999
lift_cache_blocks, 32, 127.818001
lift_cache_blocks, 33, 127.726997
lift_cache_blocks, 34, 128.117996
lift_cache_blocks, 35, 134.432999
lift_cache_blocks, 36, 131.479996
lift_cache_blocks, 37, 127.813004
lift_cache_blocks, 38, 127.616997
lift_cache_blocks, 39, 127.696999
lift_cache_blocks, 40, 125.488998
lift_cache_blocks, 41, 128.281998
lift_cache_blocks, 42, 128.477005
lift_cache_blocks, 43, 127.990997
lift_cache_blocks, 44, 131.238007
lift_cache_blocks, 45, 128.572006
lift_cache_blocks, 46, 128.479004
lift_cache_blocks, 47, 126.292000
lift_cache_blocks, 48, 127.313004
lift_cache_blocks, 49, 129.744995
lift_cache_blocks, 50, 127.601997
lift_cache_blocks, 51, 132.675995
lift_cache_blocks, 52, 127.853996
lift_cache_blocks, 53, 127.742996
lift_cache_blocks, 54, 128.563004
lift_cache_blocks, 55, 128.078003
lift_cache_blocks, 56, 128.311005
lift_cache_blocks, 57, 128.591003
lift_cache_blocks, 58, 133.806000
lift_cache_blocks, 59, 125.987000
lift_cache_blocks, 60, 127.955002
lift_cache_blocks, 61, 128.050003
lift_cache_blocks, 62, 128.132996
lift_cache_blocks, 63, 131.311996
lift_cache_blocks, 64, 128.046997
lift_cache_blocks, 65, 128.195999
lift_cache_blocks, 66, 128.046997
lift_cache_blocks, 67, 131.220993
lift_cache_blocks, 68, 125.420998
lift_cache_blocks, 69, 127.526001
lift_cache_blocks, 70, 131.018997
lift_cache_blocks, 71, 128.007996
lift_cache_blocks, 72, 130.270004
lift_cache_blocks, 73, 127.819000
lift_cache_blocks, 74, 128.098007
lift_cache_blocks, 75, 128.854004
lift_cache_blocks, 76, 128.778000
lift_cache_blocks, 77, 131.056000
lift_cache_blocks, 78, 128.188004
lift_cache_blocks, 79, 127.914001
lift_cache_blocks, 80, 128.266998
lift_cache_blocks, 81, 127.891998
lift_cache_blocks, 82, 136.781006
lift_cache_blocks, 83, 128.628998
lift_cache_blocks, 84, 128.248993
lift_cache_blocks, 85, 128.729996
lift_cache_blocks, 86, 130.753998
lift_cache_blocks, 87, 128.074005
lift_cache_blocks, 88, 127.471001
lift_cache_blocks, 89, 127.791000
lift_cache_blocks, 90, 127.450996
lift_cache_blocks, 91, 130.673004
lift_cache_blocks, 92, 128.222000
lift_cache_blocks, 93, 130.526993
lift_cache_blocks, 94, 125.954002
lift_cache_blocks, 95, 127.960999
lift_cache_blocks, 96, 125.502998
lift_cache_blocks, 97, 128.160995
lift_cache_blocks, 98, 134.117996
lift_cache_blocks, 99, 127.651001


==> tvm/old_results/4790K/runs_clang/lift_default.csv <==
name, iteration, runtime
lift_default, 0, 1333.670044
lift_default, 1, 1343.999023
lift_default, 2, 1339.373047
lift_default, 3, 1332.208984
lift_default, 4, 1335.171021
lift_default, 5, 1334.489990
lift_default, 6, 1332.561035
lift_default, 7, 1334.963989
lift_default, 8, 1334.389038
lift_default, 9, 1325.484009
lift_default, 10, 1335.229004
lift_default, 11, 1334.437012
lift_default, 12, 1327.244995
lift_default, 13, 1335.172974
lift_default, 14, 1334.327026
lift_default, 15, 1323.139038
lift_default, 16, 1334.343994
lift_default, 17, 1334.212036
lift_default, 18, 1326.396973
lift_default, 19, 1333.772949
lift_default, 20, 1330.402954
lift_default, 21, 1326.897949
lift_default, 22, 1334.129028
lift_default, 23, 1351.944946
lift_default, 24, 1322.035034
lift_default, 25, 1326.435059
lift_default, 26, 1333.380981
lift_default, 27, 1325.831055
lift_default, 28, 1330.823975
lift_default, 29, 1337.154053
lift_default, 30, 1325.949951
lift_default, 31, 1331.765015
lift_default, 32, 1334.854004
lift_default, 33, 1323.792969
lift_default, 34, 1336.978027
lift_default, 35, 1333.494995
lift_default, 36, 1322.463013
lift_default, 37, 1329.485962
lift_default, 38, 1337.260986
lift_default, 39, 1325.686035
lift_default, 40, 1363.438965
lift_default, 41, 1352.313965
lift_default, 42, 1332.119019
lift_default, 43, 1334.326050
lift_default, 44, 1332.279053
lift_default, 45, 1321.729004
lift_default, 46, 1344.859009
lift_default, 47, 1330.848022
lift_default, 48, 1326.780029
lift_default, 49, 1333.932007
lift_default, 50, 1340.519043
lift_default, 51, 1322.958008
lift_default, 52, 1335.423950
lift_default, 53, 1335.510010
lift_default, 54, 1323.104980
lift_default, 55, 1335.962036
lift_default, 56, 1341.031006
lift_default, 57, 1327.560059
lift_default, 58, 1337.482056
lift_default, 59, 1334.895996
lift_default, 60, 1322.186035
lift_default, 61, 1335.410034
lift_default, 62, 1330.964966
lift_default, 63, 1327.031982
lift_default, 64, 1332.781006
lift_default, 65, 1340.347046
lift_default, 66, 1328.947998
lift_default, 67, 1336.465942
lift_default, 68, 1334.123047
lift_default, 69, 1334.114014
lift_default, 70, 1333.046997
lift_default, 71, 1330.147949
lift_default, 72, 1327.779053
lift_default, 73, 1336.708008
lift_default, 74, 1340.234009
lift_default, 75, 1326.521973
lift_default, 76, 1334.329956
lift_default, 77, 1333.456055
lift_default, 78, 1321.987061
lift_default, 79, 1329.368042
lift_default, 80, 1333.751953
lift_default, 81, 1325.905029
lift_default, 82, 1334.416992
lift_default, 83, 1341.126953
lift_default, 84, 1325.232056
lift_default, 85, 1333.302002
lift_default, 86, 1332.869019
lift_default, 87, 1332.785034
lift_default, 88, 1329.923950
lift_default, 89, 1334.824951
lift_default, 90, 1326.461060
lift_default, 91, 1333.870972
lift_default, 92, 1348.959961
lift_default, 93, 1325.706055
lift_default, 94, 1333.385986
lift_default, 95, 1335.191040
lift_default, 96, 1318.375000
lift_default, 97, 1336.985962
lift_default, 98, 1342.884033
lift_default, 99, 1325.141968


==> tvm/old_results/4790K/runs_clang/lift_loop_permutation.csv <==
name, iteration, runtime
lift_loop_permutation, 0, 128.007004
lift_loop_permutation, 1, 123.046997
lift_loop_permutation, 2, 123.054001
lift_loop_permutation, 3, 127.894997
lift_loop_permutation, 4, 122.835999
lift_loop_permutation, 5, 126.914001
lift_loop_permutation, 6, 122.570000
lift_loop_permutation, 7, 122.946999
lift_loop_permutation, 8, 123.545998
lift_loop_permutation, 9, 130.710999
lift_loop_permutation, 10, 126.373001
lift_loop_permutation, 11, 122.570999
lift_loop_permutation, 12, 122.863998
lift_loop_permutation, 13, 122.875000
lift_loop_permutation, 14, 123.287003
lift_loop_permutation, 15, 129.123993
lift_loop_permutation, 16, 122.625999
lift_loop_permutation, 17, 122.438004
lift_loop_permutation, 18, 122.992996
lift_loop_permutation, 19, 122.616997
lift_loop_permutation, 20, 122.896004
lift_loop_permutation, 21, 122.490997
lift_loop_permutation, 22, 122.649002
lift_loop_permutation, 23, 122.956001
lift_loop_permutation, 24, 122.621002
lift_loop_permutation, 25, 127.662003
lift_loop_permutation, 26, 123.387001
lift_loop_permutation, 27, 129.182999
lift_loop_permutation, 28, 123.073997
lift_loop_permutation, 29, 127.068001
lift_loop_permutation, 30, 122.725998
lift_loop_permutation, 31, 123.301003
lift_loop_permutation, 32, 123.420998
lift_loop_permutation, 33, 123.078003
lift_loop_permutation, 34, 127.765999
lift_loop_permutation, 35, 123.420998
lift_loop_permutation, 36, 122.400002
lift_loop_permutation, 37, 122.639000
lift_loop_permutation, 38, 123.545998
lift_loop_permutation, 39, 134.707993
lift_loop_permutation, 40, 118.745003
lift_loop_permutation, 41, 131.082001
lift_loop_permutation, 42, 123.283997
lift_loop_permutation, 43, 123.300003
lift_loop_permutation, 44, 127.258003
lift_loop_permutation, 45, 123.213997
lift_loop_permutation, 46, 122.815002
lift_loop_permutation, 47, 122.859001
lift_loop_permutation, 48, 122.612999
lift_loop_permutation, 49, 122.598000
lift_loop_permutation, 50, 122.751999
lift_loop_permutation, 51, 124.150002
lift_loop_permutation, 52, 119.624001
lift_loop_permutation, 53, 122.505997
lift_loop_permutation, 54, 122.150002
lift_loop_permutation, 55, 127.239998
lift_loop_permutation, 56, 122.792000
lift_loop_permutation, 57, 122.990997
lift_loop_permutation, 58, 128.449997
lift_loop_permutation, 59, 127.123001
lift_loop_permutation, 60, 122.768997
lift_loop_permutation, 61, 122.901001
lift_loop_permutation, 62, 122.401001
lift_loop_permutation, 63, 122.595001
lift_loop_permutation, 64, 132.727005
lift_loop_permutation, 65, 123.095001
lift_loop_permutation, 66, 122.886002
lift_loop_permutation, 67, 122.844002
lift_loop_permutation, 68, 122.852997
lift_loop_permutation, 69, 127.211998
lift_loop_permutation, 70, 122.558998
lift_loop_permutation, 71, 122.626999
lift_loop_permutation, 72, 123.609001
lift_loop_permutation, 73, 123.146004
lift_loop_permutation, 74, 131.248001
lift_loop_permutation, 75, 123.004997
lift_loop_permutation, 76, 136.850006
lift_loop_permutation, 77, 122.763000
lift_loop_permutation, 78, 122.338997
lift_loop_permutation, 79, 119.019997
lift_loop_permutation, 80, 122.703003
lift_loop_permutation, 81, 123.391998
lift_loop_permutation, 82, 122.610001
lift_loop_permutation, 83, 126.515999
lift_loop_permutation, 84, 122.628998
lift_loop_permutation, 85, 123.014999
lift_loop_permutation, 86, 122.638000
lift_loop_permutation, 87, 122.681000
lift_loop_permutation, 88, 132.328995
lift_loop_permutation, 89, 123.689003
lift_loop_permutation, 90, 128.145004
lift_loop_permutation, 91, 123.274002
lift_loop_permutation, 92, 122.948997
lift_loop_permutation, 93, 127.499001
lift_loop_permutation, 94, 123.279999
lift_loop_permutation, 95, 122.981003
lift_loop_permutation, 96, 123.016998
lift_loop_permutation, 97, 123.252998
lift_loop_permutation, 98, 127.561996
lift_loop_permutation, 99, 122.660004


==> tvm/old_results/4790K/runs_clang/lift_parallel.csv <==
name, iteration, runtime
lift_parallel, 0, 52.132000
lift_parallel, 1, 47.824001
lift_parallel, 2, 49.994999
lift_parallel, 3, 47.620998
lift_parallel, 4, 51.738998
lift_parallel, 5, 47.582001
lift_parallel, 6, 51.702999
lift_parallel, 7, 47.568001
lift_parallel, 8, 51.888000
lift_parallel, 9, 47.549999
lift_parallel, 10, 52.028999
lift_parallel, 11, 48.092999
lift_parallel, 12, 70.060997
lift_parallel, 13, 47.615002
lift_parallel, 14, 46.409000
lift_parallel, 15, 50.660999
lift_parallel, 16, 46.033001
lift_parallel, 17, 51.777000
lift_parallel, 18, 47.362000
lift_parallel, 19, 51.698002
lift_parallel, 20, 47.551998
lift_parallel, 21, 51.926998
lift_parallel, 22, 47.180000
lift_parallel, 23, 51.289001
lift_parallel, 24, 50.568001
lift_parallel, 25, 45.865002
lift_parallel, 26, 46.601002
lift_parallel, 27, 49.651001
lift_parallel, 28, 45.854000
lift_parallel, 29, 49.916000
lift_parallel, 30, 46.241001
lift_parallel, 31, 49.936001
lift_parallel, 32, 46.185001
lift_parallel, 33, 51.111000
lift_parallel, 34, 51.167000
lift_parallel, 35, 56.643002
lift_parallel, 36, 49.570000
lift_parallel, 37, 53.085999
lift_parallel, 38, 47.346001
lift_parallel, 39, 51.737999
lift_parallel, 40, 47.345001
lift_parallel, 41, 51.693001
lift_parallel, 42, 47.591000
lift_parallel, 43, 62.223000
lift_parallel, 44, 49.973000
lift_parallel, 45, 48.368000
lift_parallel, 46, 51.891998
lift_parallel, 47, 48.368000
lift_parallel, 48, 51.056999
lift_parallel, 49, 52.946999
lift_parallel, 50, 48.167000
lift_parallel, 51, 50.865002
lift_parallel, 52, 46.902000
lift_parallel, 53, 50.868000
lift_parallel, 54, 47.894001
lift_parallel, 55, 52.034000
lift_parallel, 56, 48.153000
lift_parallel, 57, 52.341000
lift_parallel, 58, 48.363998
lift_parallel, 59, 50.723000
lift_parallel, 60, 47.625000
lift_parallel, 61, 52.388000
lift_parallel, 62, 48.383999
lift_parallel, 63, 52.200001
lift_parallel, 64, 48.152000
lift_parallel, 65, 52.278999
lift_parallel, 66, 48.353001
lift_parallel, 67, 52.271000
lift_parallel, 68, 48.181000
lift_parallel, 69, 52.073002
lift_parallel, 70, 48.122002
lift_parallel, 71, 52.028000
lift_parallel, 72, 47.902000
lift_parallel, 73, 69.612999
lift_parallel, 74, 57.676998
lift_parallel, 75, 50.931999
lift_parallel, 76, 48.722000
lift_parallel, 77, 52.347000
lift_parallel, 78, 47.073002
lift_parallel, 79, 52.535999
lift_parallel, 80, 48.910999
lift_parallel, 81, 53.105000
lift_parallel, 82, 48.890999
lift_parallel, 83, 52.966999
lift_parallel, 84, 52.626999
lift_parallel, 85, 51.554001
lift_parallel, 86, 47.556000
lift_parallel, 87, 51.294998
lift_parallel, 88, 47.616001
lift_parallel, 89, 52.196999
lift_parallel, 90, 47.463001
lift_parallel, 91, 52.838001
lift_parallel, 92, 47.730000
lift_parallel, 93, 52.926998
lift_parallel, 94, 49.098999
lift_parallel, 95, 51.318001
lift_parallel, 96, 52.313000
lift_parallel, 97, 47.342999
lift_parallel, 98, 51.377998
lift_parallel, 99, 47.661999


==> tvm/old_results/4790K/runs_clang/lift_vectorize.csv <==
name, iteration, runtime
lift_vectorize, 0, 167.468994
lift_vectorize, 1, 168.667999
lift_vectorize, 2, 160.542999
lift_vectorize, 3, 161.048996
lift_vectorize, 4, 167.363998
lift_vectorize, 5, 163.813995
lift_vectorize, 6, 160.636993
lift_vectorize, 7, 160.932999
lift_vectorize, 8, 165.957001
lift_vectorize, 9, 161.026001
lift_vectorize, 10, 173.595001
lift_vectorize, 11, 161.520004
lift_vectorize, 12, 167.363998
lift_vectorize, 13, 160.102005
lift_vectorize, 14, 160.401001
lift_vectorize, 15, 160.313004
lift_vectorize, 16, 160.858994
lift_vectorize, 17, 160.899002
lift_vectorize, 18, 160.149002
lift_vectorize, 19, 169.268997
lift_vectorize, 20, 176.981995
lift_vectorize, 21, 160.537003
lift_vectorize, 22, 160.326004
lift_vectorize, 23, 177.929993
lift_vectorize, 24, 172.423996
lift_vectorize, 25, 161.886002
lift_vectorize, 26, 165.347000
lift_vectorize, 27, 162.716995
lift_vectorize, 28, 160.621002
lift_vectorize, 29, 167.966003
lift_vectorize, 30, 166.296997
lift_vectorize, 31, 160.539993
lift_vectorize, 32, 161.550995
lift_vectorize, 33, 160.513000
lift_vectorize, 34, 166.362000
lift_vectorize, 35, 160.757004
lift_vectorize, 36, 160.216003
lift_vectorize, 37, 160.785995
lift_vectorize, 38, 164.826004
lift_vectorize, 39, 161.942993
lift_vectorize, 40, 160.914993
lift_vectorize, 41, 166.378006
lift_vectorize, 42, 161.977997
lift_vectorize, 43, 160.820007
lift_vectorize, 44, 160.417007
lift_vectorize, 45, 165.018997
lift_vectorize, 46, 171.309998
lift_vectorize, 47, 168.604996
lift_vectorize, 48, 156.050003
lift_vectorize, 49, 155.371994
lift_vectorize, 50, 160.516998
lift_vectorize, 51, 161.018997
lift_vectorize, 52, 166.501007
lift_vectorize, 53, 160.794998
lift_vectorize, 54, 160.380005
lift_vectorize, 55, 161.526993
lift_vectorize, 56, 165.931000
lift_vectorize, 57, 167.587997
lift_vectorize, 58, 160.957001
lift_vectorize, 59, 165.901993
lift_vectorize, 60, 162.654999
lift_vectorize, 61, 161.897003
lift_vectorize, 62, 160.270996
lift_vectorize, 63, 166.358994
lift_vectorize, 64, 160.647995
lift_vectorize, 65, 160.591995
lift_vectorize, 66, 168.014008
lift_vectorize, 67, 166.731003
lift_vectorize, 68, 160.488998
lift_vectorize, 69, 160.582993
lift_vectorize, 70, 161.341995
lift_vectorize, 71, 177.727997
lift_vectorize, 72, 160.955994
lift_vectorize, 73, 160.688995
lift_vectorize, 74, 159.927002
lift_vectorize, 75, 172.914993
lift_vectorize, 76, 160.214005
lift_vectorize, 77, 161.425003
lift_vectorize, 78, 160.412003
lift_vectorize, 79, 166.621994
lift_vectorize, 80, 161.048996
lift_vectorize, 81, 160.384003
lift_vectorize, 82, 160.589005
lift_vectorize, 83, 176.709000
lift_vectorize, 84, 169.440994
lift_vectorize, 85, 155.981003
lift_vectorize, 86, 166.662994
lift_vectorize, 87, 160.626007
lift_vectorize, 88, 160.511993
lift_vectorize, 89, 161.309006
lift_vectorize, 90, 167.190994
lift_vectorize, 91, 160.785004
lift_vectorize, 92, 160.716995
lift_vectorize, 93, 161.578995
lift_vectorize, 94, 173.167999
lift_vectorize, 95, 172.576996
lift_vectorize, 96, 160.483002
lift_vectorize, 97, 165.542999
lift_vectorize, 98, 160.197998
lift_vectorize, 99, 160.373001


==> tvm/old_results/4790K/runs_gcc/lift_array_packing.csv <==
name, iteration, runtime
lift_array_packing, 0, 128.822006
lift_array_packing, 1, 125.903000
lift_array_packing, 2, 126.505997
lift_array_packing, 3, 126.439003
lift_array_packing, 4, 126.927002
lift_array_packing, 5, 126.335999
lift_array_packing, 6, 126.896004
lift_array_packing, 7, 126.238998
lift_array_packing, 8, 130.824005
lift_array_packing, 9, 127.546997
lift_array_packing, 10, 125.387001
lift_array_packing, 11, 129.483994
lift_array_packing, 12, 125.083000
lift_array_packing, 13, 126.000000
lift_array_packing, 14, 127.896004
lift_array_packing, 15, 125.709000
lift_array_packing, 16, 125.462997
lift_array_packing, 17, 125.293999
lift_array_packing, 18, 125.776001
lift_array_packing, 19, 129.940002
lift_array_packing, 20, 126.230003
lift_array_packing, 21, 125.593002
lift_array_packing, 22, 126.573997
lift_array_packing, 23, 128.955002
lift_array_packing, 24, 135.774994
lift_array_packing, 25, 125.914001
lift_array_packing, 26, 125.577003
lift_array_packing, 27, 126.485001
lift_array_packing, 28, 125.271004
lift_array_packing, 29, 129.020004
lift_array_packing, 30, 126.216003
lift_array_packing, 31, 126.764999
lift_array_packing, 32, 126.207001
lift_array_packing, 33, 124.844002
lift_array_packing, 34, 128.557007
lift_array_packing, 35, 123.344002
lift_array_packing, 36, 125.544998
lift_array_packing, 37, 125.422997
lift_array_packing, 38, 125.551003
lift_array_packing, 39, 123.035004
lift_array_packing, 40, 131.373993
lift_array_packing, 41, 126.110001
lift_array_packing, 42, 126.003998
lift_array_packing, 43, 128.740005
lift_array_packing, 44, 125.637001
lift_array_packing, 45, 126.185997
lift_array_packing, 46, 125.762001
lift_array_packing, 47, 123.598000
lift_array_packing, 48, 127.739998
lift_array_packing, 49, 125.596001
lift_array_packing, 50, 125.694000
lift_array_packing, 51, 125.276001
lift_array_packing, 52, 126.180000
lift_array_packing, 53, 128.272995
lift_array_packing, 54, 126.776001
lift_array_packing, 55, 125.822998
lift_array_packing, 56, 128.320007
lift_array_packing, 57, 125.211998
lift_array_packing, 58, 123.161003
lift_array_packing, 59, 123.819000
lift_array_packing, 60, 125.963997
lift_array_packing, 61, 125.571999
lift_array_packing, 62, 128.067993
lift_array_packing, 63, 126.176003
lift_array_packing, 64, 125.944000
lift_array_packing, 65, 125.936996
lift_array_packing, 66, 126.179001
lift_array_packing, 67, 129.320007
lift_array_packing, 68, 125.241997
lift_array_packing, 69, 125.206001
lift_array_packing, 70, 125.504997
lift_array_packing, 71, 124.158997
lift_array_packing, 72, 131.024994
lift_array_packing, 73, 125.280998
lift_array_packing, 74, 125.012001
lift_array_packing, 75, 125.906998
lift_array_packing, 76, 125.485001
lift_array_packing, 77, 125.024002
lift_array_packing, 78, 125.434998
lift_array_packing, 79, 125.323997
lift_array_packing, 80, 125.406998
lift_array_packing, 81, 127.736000
lift_array_packing, 82, 125.664001
lift_array_packing, 83, 124.056999
lift_array_packing, 84, 125.279999
lift_array_packing, 85, 125.664001
lift_array_packing, 86, 128.600998
lift_array_packing, 87, 130.574997
lift_array_packing, 88, 127.259003
lift_array_packing, 89, 125.447998
lift_array_packing, 90, 126.181999
lift_array_packing, 91, 128.916000
lift_array_packing, 92, 125.514000
lift_array_packing, 93, 125.089996
lift_array_packing, 94, 128.701996
lift_array_packing, 95, 123.723999
lift_array_packing, 96, 126.083000
lift_array_packing, 97, 126.421997
lift_array_packing, 98, 126.005997
lift_array_packing, 99, 125.417999


==> tvm/old_results/4790K/runs_gcc/lift_blocking.csv <==
name, iteration, runtime
lift_blocking, 0, 163.942993
lift_blocking, 1, 171.932999
lift_blocking, 2, 160.891998
lift_blocking, 3, 160.746994
lift_blocking, 4, 160.723007
lift_blocking, 5, 167.783005
lift_blocking, 6, 160.983994
lift_blocking, 7, 168.636993
lift_blocking, 8, 166.291000
lift_blocking, 9, 162.597000
lift_blocking, 10, 161.057999
lift_blocking, 11, 160.774002
lift_blocking, 12, 166.514008
lift_blocking, 13, 171.373001
lift_blocking, 14, 162.330002
lift_blocking, 15, 165.781998
lift_blocking, 16, 167.932999
lift_blocking, 17, 160.660995
lift_blocking, 18, 161.255005
lift_blocking, 19, 169.123993
lift_blocking, 20, 163.162994
lift_blocking, 21, 161.518997
lift_blocking, 22, 161.151993
lift_blocking, 23, 166.093002
lift_blocking, 24, 162.869003
lift_blocking, 25, 178.242004
lift_blocking, 26, 156.667007
lift_blocking, 27, 166.651993
lift_blocking, 28, 160.690994
lift_blocking, 29, 160.621002
lift_blocking, 30, 162.313004
lift_blocking, 31, 165.507004
lift_blocking, 32, 162.054993
lift_blocking, 33, 160.716003
lift_blocking, 34, 160.985001
lift_blocking, 35, 169.546005
lift_blocking, 36, 165.737000
lift_blocking, 37, 172.240005
lift_blocking, 38, 166.548996
lift_blocking, 39, 161.591995
lift_blocking, 40, 161.026993
lift_blocking, 41, 160.990005
lift_blocking, 42, 168.186005
lift_blocking, 43, 161.304993
lift_blocking, 44, 163.117996
lift_blocking, 45, 161.511002
lift_blocking, 46, 156.716995
lift_blocking, 47, 161.457001
lift_blocking, 48, 162.882996
lift_blocking, 49, 177.613998
lift_blocking, 50, 161.153000
lift_blocking, 51, 160.824005
lift_blocking, 52, 161.776993
lift_blocking, 53, 172.440002
lift_blocking, 54, 161.000000
lift_blocking, 55, 162.212006
lift_blocking, 56, 160.518005
lift_blocking, 57, 156.865997
lift_blocking, 58, 161.011993
lift_blocking, 59, 160.746994
lift_blocking, 60, 166.834000
lift_blocking, 61, 161.576004
lift_blocking, 62, 174.520004
lift_blocking, 63, 161.063995
lift_blocking, 64, 166.343994
lift_blocking, 65, 160.850998
lift_blocking, 66, 160.888000
lift_blocking, 67, 160.794006
lift_blocking, 68, 161.057999
lift_blocking, 69, 162.746002
lift_blocking, 70, 161.091995
lift_blocking, 71, 167.658005
lift_blocking, 72, 157.621002
lift_blocking, 73, 161.509003
lift_blocking, 74, 171.638000
lift_blocking, 75, 165.880005
lift_blocking, 76, 161.373001
lift_blocking, 77, 162.621002
lift_blocking, 78, 160.955994
lift_blocking, 79, 160.744995
lift_blocking, 80, 160.957001
lift_blocking, 81, 167.350998
lift_blocking, 82, 165.335007
lift_blocking, 83, 160.826004
lift_blocking, 84, 161.106003
lift_blocking, 85, 162.791000
lift_blocking, 86, 176.091995
lift_blocking, 87, 160.697006
lift_blocking, 88, 160.658005
lift_blocking, 89, 161.354004
lift_blocking, 90, 171.942001
lift_blocking, 91, 161.197006
lift_blocking, 92, 160.682007
lift_blocking, 93, 161.516006
lift_blocking, 94, 168.507996
lift_blocking, 95, 161.412003
lift_blocking, 96, 161.259995
lift_blocking, 97, 161.278000
lift_blocking, 98, 176.854996
lift_blocking, 99, 168.677994


==> tvm/old_results/4790K/runs_gcc/lift_cache_blocks.csv <==
name, iteration, runtime
lift_cache_blocks, 0, 125.757004
lift_cache_blocks, 1, 125.844002
lift_cache_blocks, 2, 134.348999
lift_cache_blocks, 3, 126.870003
lift_cache_blocks, 4, 130.470001
lift_cache_blocks, 5, 131.869995
lift_cache_blocks, 6, 124.252998
lift_cache_blocks, 7, 127.135002
lift_cache_blocks, 8, 127.047997
lift_cache_blocks, 9, 130.542999
lift_cache_blocks, 10, 127.444000
lift_cache_blocks, 11, 126.902000
lift_cache_blocks, 12, 127.573997
lift_cache_blocks, 13, 126.245003
lift_cache_blocks, 14, 128.322006
lift_cache_blocks, 15, 125.011002
lift_cache_blocks, 16, 125.704002
lift_cache_blocks, 17, 129.126007
lift_cache_blocks, 18, 126.060997
lift_cache_blocks, 19, 127.494003
lift_cache_blocks, 20, 125.005997
lift_cache_blocks, 21, 125.313004
lift_cache_blocks, 22, 125.040001
lift_cache_blocks, 23, 126.652000
lift_cache_blocks, 24, 127.924004
lift_cache_blocks, 25, 125.456001
lift_cache_blocks, 26, 126.227997
lift_cache_blocks, 27, 125.811996
lift_cache_blocks, 28, 127.847000
lift_cache_blocks, 29, 129.548996
lift_cache_blocks, 30, 126.332001
lift_cache_blocks, 31, 126.293999
lift_cache_blocks, 32, 125.491997
lift_cache_blocks, 33, 128.028000
lift_cache_blocks, 34, 127.976997
lift_cache_blocks, 35, 125.258003
lift_cache_blocks, 36, 125.945999
lift_cache_blocks, 37, 125.550003
lift_cache_blocks, 38, 127.721001
lift_cache_blocks, 39, 125.933998
lift_cache_blocks, 40, 126.464996
lift_cache_blocks, 41, 128.925003
lift_cache_blocks, 42, 129.824005
lift_cache_blocks, 43, 126.170998
lift_cache_blocks, 44, 126.501999
lift_cache_blocks, 45, 125.556999
lift_cache_blocks, 46, 125.596001
lift_cache_blocks, 47, 129.369003
lift_cache_blocks, 48, 125.240997
lift_cache_blocks, 49, 128.195999
lift_cache_blocks, 50, 129.167999
lift_cache_blocks, 51, 125.379997
lift_cache_blocks, 52, 127.936996
lift_cache_blocks, 53, 129.889999
lift_cache_blocks, 54, 126.153000
lift_cache_blocks, 55, 124.916000
lift_cache_blocks, 56, 125.843002
lift_cache_blocks, 57, 125.492996
lift_cache_blocks, 58, 124.769997
lift_cache_blocks, 59, 124.941002
lift_cache_blocks, 60, 126.425003
lift_cache_blocks, 61, 127.957001
lift_cache_blocks, 62, 125.427002
lift_cache_blocks, 63, 125.164001
lift_cache_blocks, 64, 125.543999
lift_cache_blocks, 65, 135.932007
lift_cache_blocks, 66, 127.503998
lift_cache_blocks, 67, 125.127998
lift_cache_blocks, 68, 124.806999
lift_cache_blocks, 69, 126.132004
lift_cache_blocks, 70, 125.196999
lift_cache_blocks, 71, 127.721001
lift_cache_blocks, 72, 125.987000
lift_cache_blocks, 73, 125.736000
lift_cache_blocks, 74, 128.108994
lift_cache_blocks, 75, 127.416000
lift_cache_blocks, 76, 125.101997
lift_cache_blocks, 77, 128.632004
lift_cache_blocks, 78, 125.561996
lift_cache_blocks, 79, 125.977997
lift_cache_blocks, 80, 129.281998
lift_cache_blocks, 81, 130.906998
lift_cache_blocks, 82, 125.762001
lift_cache_blocks, 83, 125.295998
lift_cache_blocks, 84, 125.880997
lift_cache_blocks, 85, 129.218002
lift_cache_blocks, 86, 125.778000
lift_cache_blocks, 87, 125.463997
lift_cache_blocks, 88, 126.314003
lift_cache_blocks, 89, 129.589005
lift_cache_blocks, 90, 129.093002
lift_cache_blocks, 91, 125.436996
lift_cache_blocks, 92, 125.182999
lift_cache_blocks, 93, 126.236000
lift_cache_blocks, 94, 126.095001
lift_cache_blocks, 95, 128.927994
lift_cache_blocks, 96, 125.674004
lift_cache_blocks, 97, 131.326004
lift_cache_blocks, 98, 125.804001
lift_cache_blocks, 99, 125.373001


==> tvm/old_results/4790K/runs_gcc/lift_default.csv <==
name, iteration, runtime
lift_default, 0, 1369.131958
lift_default, 1, 1368.845947
lift_default, 2, 1377.735962
lift_default, 3, 1369.392944
lift_default, 4, 1375.765015
lift_default, 5, 1365.495972
lift_default, 6, 1368.796021
lift_default, 7, 1358.956055
lift_default, 8, 1369.363037
lift_default, 9, 1370.594971
lift_default, 10, 1370.661987
lift_default, 11, 1364.324951
lift_default, 12, 1371.703979
lift_default, 13, 1373.137939
lift_default, 14, 1369.737061
lift_default, 15, 1363.597046
lift_default, 16, 1371.995972
lift_default, 17, 1361.692017
lift_default, 18, 1375.348022
lift_default, 19, 1373.889038
lift_default, 20, 1362.055054
lift_default, 21, 1369.963989
lift_default, 22, 1374.219971
lift_default, 23, 1362.386963
lift_default, 24, 1370.588013
lift_default, 25, 1370.031006
lift_default, 26, 1367.796021
lift_default, 27, 1370.079956
lift_default, 28, 1369.036011
lift_default, 29, 1360.609009
lift_default, 30, 1369.427979
lift_default, 31, 1367.972046
lift_default, 32, 1371.564941
lift_default, 33, 1362.041992
lift_default, 34, 1375.817993
lift_default, 35, 1370.719971
lift_default, 36, 1357.521973
lift_default, 37, 1355.279053
lift_default, 38, 1372.864990
lift_default, 39, 1359.385010
lift_default, 40, 1369.447998
lift_default, 41, 1368.819946
lift_default, 42, 1364.104980
lift_default, 43, 1370.422974
lift_default, 44, 1370.668945
lift_default, 45, 1363.628052
lift_default, 46, 1374.909058
lift_default, 47, 1365.073975
lift_default, 48, 1361.292969
lift_default, 49, 1370.373047
lift_default, 50, 1385.223022
lift_default, 51, 1370.170044
lift_default, 52, 1360.880005
lift_default, 53, 1368.854004
lift_default, 54, 1373.701050
lift_default, 55, 1360.566040
lift_default, 56, 1378.892944
lift_default, 57, 1377.926025
lift_default, 58, 1358.043945
lift_default, 59, 1374.718994
lift_default, 60, 1361.084961
lift_default, 61, 1361.442017
lift_default, 62, 1372.103027
lift_default, 63, 1366.413940
lift_default, 64, 1357.537964
lift_default, 65, 1369.562988
lift_default, 66, 1373.258057
lift_default, 67, 1359.801025
lift_default, 68, 1365.150024
lift_default, 69, 1377.057007
lift_default, 70, 1402.000977
lift_default, 71, 1380.266968
lift_default, 72, 1387.316040
lift_default, 73, 1367.473999
lift_default, 74, 1363.489990
lift_default, 75, 1368.918945
lift_default, 76, 1366.298950
lift_default, 77, 1359.230957
lift_default, 78, 1373.858032
lift_default, 79, 1361.813965
lift_default, 80, 1362.188965
lift_default, 81, 1369.978027
lift_default, 82, 1370.578003
lift_default, 83, 1358.537964
lift_default, 84, 1368.296021
lift_default, 85, 1364.474976
lift_default, 86, 1365.525024
lift_default, 87, 1368.350952
lift_default, 88, 1370.522949
lift_default, 89, 1367.790039
lift_default, 90, 1360.962036
lift_default, 91, 1368.415039
lift_default, 92, 1369.842041
lift_default, 93, 1361.371948
lift_default, 94, 1372.767944
lift_default, 95, 1368.234985
lift_default, 96, 1367.991943
lift_default, 97, 1371.905029
lift_default, 98, 1373.116943
lift_default, 99, 1359.510986


==> tvm/old_results/4790K/runs_gcc/lift_loop_permutation.csv <==
name, iteration, runtime
lift_loop_permutation, 0, 122.583000
lift_loop_permutation, 1, 117.607002
lift_loop_permutation, 2, 118.072998
lift_loop_permutation, 3, 117.586998
lift_loop_permutation, 4, 117.719002
lift_loop_permutation, 5, 122.625999
lift_loop_permutation, 6, 118.153000
lift_loop_permutation, 7, 118.623001
lift_loop_permutation, 8, 119.839996
lift_loop_permutation, 9, 126.224998
lift_loop_permutation, 10, 122.132004
lift_loop_permutation, 11, 118.889999
lift_loop_permutation, 12, 114.792999
lift_loop_permutation, 13, 117.595001
lift_loop_permutation, 14, 118.987999
lift_loop_permutation, 15, 122.181999
lift_loop_permutation, 16, 118.910004
lift_loop_permutation, 17, 117.819000
lift_loop_permutation, 18, 117.945999
lift_loop_permutation, 19, 117.836998
lift_loop_permutation, 20, 122.736000
lift_loop_permutation, 21, 118.084000
lift_loop_permutation, 22, 117.697998
lift_loop_permutation, 23, 118.057999
lift_loop_permutation, 24, 123.741997
lift_loop_permutation, 25, 122.391998
lift_loop_permutation, 26, 117.565002
lift_loop_permutation, 27, 118.497002
lift_loop_permutation, 28, 118.074997
lift_loop_permutation, 29, 130.126999
lift_loop_permutation, 30, 126.089996
lift_loop_permutation, 31, 122.374001
lift_loop_permutation, 32, 118.927002
lift_loop_permutation, 33, 118.125000
lift_loop_permutation, 34, 117.580002
lift_loop_permutation, 35, 117.991997
lift_loop_permutation, 36, 118.108002
lift_loop_permutation, 37, 123.886002
lift_loop_permutation, 38, 117.908997
lift_loop_permutation, 39, 118.147003
lift_loop_permutation, 40, 117.801003
lift_loop_permutation, 41, 117.213997
lift_loop_permutation, 42, 117.505997
lift_loop_permutation, 43, 117.833000
lift_loop_permutation, 44, 117.853996
lift_loop_permutation, 45, 118.065002
lift_loop_permutation, 46, 122.636002
lift_loop_permutation, 47, 118.050003
lift_loop_permutation, 48, 117.459999
lift_loop_permutation, 49, 120.347000
lift_loop_permutation, 50, 118.619003
lift_loop_permutation, 51, 122.192001
lift_loop_permutation, 52, 117.980003
lift_loop_permutation, 53, 118.750999
lift_loop_permutation, 54, 117.057999
lift_loop_permutation, 55, 118.335999
lift_loop_permutation, 56, 121.859001
lift_loop_permutation, 57, 117.736000
lift_loop_permutation, 58, 117.886002
lift_loop_permutation, 59, 118.521004
lift_loop_permutation, 60, 122.998001
lift_loop_permutation, 61, 122.327003
lift_loop_permutation, 62, 124.735001
lift_loop_permutation, 63, 118.438004
lift_loop_permutation, 64, 118.134003
lift_loop_permutation, 65, 117.828003
lift_loop_permutation, 66, 121.679001
lift_loop_permutation, 67, 118.070000
lift_loop_permutation, 68, 118.140999
lift_loop_permutation, 69, 118.023003
lift_loop_permutation, 70, 118.156998
lift_loop_permutation, 71, 122.428001
lift_loop_permutation, 72, 117.787003
lift_loop_permutation, 73, 117.674004
lift_loop_permutation, 74, 117.916000
lift_loop_permutation, 75, 123.171997
lift_loop_permutation, 76, 130.990997
lift_loop_permutation, 77, 118.396004
lift_loop_permutation, 78, 118.217003
lift_loop_permutation, 79, 118.230003
lift_loop_permutation, 80, 118.341003
lift_loop_permutation, 81, 123.189003
lift_loop_permutation, 82, 118.096001
lift_loop_permutation, 83, 118.050003
lift_loop_permutation, 84, 117.486000
lift_loop_permutation, 85, 117.708000
lift_loop_permutation, 86, 122.200996
lift_loop_permutation, 87, 122.797997
lift_loop_permutation, 88, 114.564003
lift_loop_permutation, 89, 117.533997
lift_loop_permutation, 90, 117.358002
lift_loop_permutation, 91, 121.425003
lift_loop_permutation, 92, 118.276001
lift_loop_permutation, 93, 127.462997
lift_loop_permutation, 94, 118.156998
lift_loop_permutation, 95, 118.301003
lift_loop_permutation, 96, 122.263000
lift_loop_permutation, 97, 118.026001
lift_loop_permutation, 98, 118.087997
lift_loop_permutation, 99, 118.083000


==> tvm/old_results/4790K/runs_gcc/lift_parallel.csv <==
name, iteration, runtime
lift_parallel, 0, 28.990999
lift_parallel, 1, 28.198000
lift_parallel, 2, 33.330002
lift_parallel, 3, 28.413000
lift_parallel, 4, 31.100000
lift_parallel, 5, 30.282000
lift_parallel, 6, 29.768000
lift_parallel, 7, 29.007000
lift_parallel, 8, 23.914000
lift_parallel, 9, 32.653999
lift_parallel, 10, 24.966999
lift_parallel, 11, 37.120998
lift_parallel, 12, 24.287001
lift_parallel, 13, 33.088001
lift_parallel, 14, 25.275000
lift_parallel, 15, 31.132000
lift_parallel, 16, 26.816999
lift_parallel, 17, 33.275002
lift_parallel, 18, 25.208000
lift_parallel, 19, 28.534000
lift_parallel, 20, 30.316000
lift_parallel, 21, 27.670000
lift_parallel, 22, 34.332001
lift_parallel, 23, 28.173000
lift_parallel, 24, 29.832001
lift_parallel, 25, 26.596001
lift_parallel, 26, 31.903000
lift_parallel, 27, 29.450001
lift_parallel, 28, 28.921000
lift_parallel, 29, 28.948999
lift_parallel, 30, 27.287001
lift_parallel, 31, 28.011000
lift_parallel, 32, 27.507000
lift_parallel, 33, 27.850000
lift_parallel, 34, 34.269001
lift_parallel, 35, 28.832001
lift_parallel, 36, 27.679001
lift_parallel, 37, 33.185001
lift_parallel, 38, 29.972000
lift_parallel, 39, 27.612000
lift_parallel, 40, 30.511999
lift_parallel, 41, 28.476000
lift_parallel, 42, 27.020000
lift_parallel, 43, 30.014999
lift_parallel, 44, 30.805000
lift_parallel, 45, 28.728001
lift_parallel, 46, 34.664001
lift_parallel, 47, 24.261000
lift_parallel, 48, 33.321999
lift_parallel, 49, 25.622999
lift_parallel, 50, 30.868999
lift_parallel, 51, 30.774000
lift_parallel, 52, 30.615999
lift_parallel, 53, 32.669998
lift_parallel, 54, 29.219999
lift_parallel, 55, 24.218000
lift_parallel, 56, 32.549999
lift_parallel, 57, 29.299999
lift_parallel, 58, 24.139000
lift_parallel, 59, 29.156000
lift_parallel, 60, 27.011000
lift_parallel, 61, 32.117001
lift_parallel, 62, 26.184999
lift_parallel, 63, 27.545000
lift_parallel, 64, 30.466000
lift_parallel, 65, 31.558001
lift_parallel, 66, 34.279999
lift_parallel, 67, 24.738001
lift_parallel, 68, 30.462000
lift_parallel, 69, 29.761000
lift_parallel, 70, 29.799000
lift_parallel, 71, 28.406000
lift_parallel, 72, 29.677999
lift_parallel, 73, 29.857000
lift_parallel, 74, 27.292999
lift_parallel, 75, 26.433001
lift_parallel, 76, 28.430000
lift_parallel, 77, 32.903999
lift_parallel, 78, 31.856001
lift_parallel, 79, 28.465000
lift_parallel, 80, 29.313000
lift_parallel, 81, 34.360001
lift_parallel, 82, 29.493999
lift_parallel, 83, 31.629000
lift_parallel, 84, 27.915001
lift_parallel, 85, 30.927999
lift_parallel, 86, 27.546000
lift_parallel, 87, 28.445000
lift_parallel, 88, 30.787001
lift_parallel, 89, 25.372000
lift_parallel, 90, 32.542000
lift_parallel, 91, 24.893000
lift_parallel, 92, 29.278000
lift_parallel, 93, 29.437000
lift_parallel, 94, 28.677999
lift_parallel, 95, 34.998001
lift_parallel, 96, 27.041000
lift_parallel, 97, 30.532000
lift_parallel, 98, 29.243000
lift_parallel, 99, 30.483999


==> tvm/old_results/4790K/runs_gcc/lift_vectorize.csv <==
name, iteration, runtime
lift_vectorize, 0, 163.358994
lift_vectorize, 1, 156.688004
lift_vectorize, 2, 160.386993
lift_vectorize, 3, 161.132004
lift_vectorize, 4, 166.324005
lift_vectorize, 5, 160.863007
lift_vectorize, 6, 161.095993
lift_vectorize, 7, 162.151993
lift_vectorize, 8, 162.764999
lift_vectorize, 9, 163.190002
lift_vectorize, 10, 165.548004
lift_vectorize, 11, 161.160995
lift_vectorize, 12, 161.078003
lift_vectorize, 13, 160.705994
lift_vectorize, 14, 161.653000
lift_vectorize, 15, 165.774002
lift_vectorize, 16, 160.703003
lift_vectorize, 17, 167.097000
lift_vectorize, 18, 160.852997
lift_vectorize, 19, 175.931000
lift_vectorize, 20, 162.720993
lift_vectorize, 21, 161.031998
lift_vectorize, 22, 171.580002
lift_vectorize, 23, 160.621994
lift_vectorize, 24, 161.457993
lift_vectorize, 25, 161.167999
lift_vectorize, 26, 173.175003
lift_vectorize, 27, 161.373993
lift_vectorize, 28, 161.501999
lift_vectorize, 29, 161.576996
lift_vectorize, 30, 166.384995
lift_vectorize, 31, 162.509003
lift_vectorize, 32, 160.893997
lift_vectorize, 33, 161.671997
lift_vectorize, 34, 176.447998
lift_vectorize, 35, 167.591003
lift_vectorize, 36, 160.834000
lift_vectorize, 37, 165.923996
lift_vectorize, 38, 160.699005
lift_vectorize, 39, 161.214005
lift_vectorize, 40, 160.893005
lift_vectorize, 41, 165.533997
lift_vectorize, 42, 160.800995
lift_vectorize, 43, 162.516006
lift_vectorize, 44, 166.847000
lift_vectorize, 45, 158.457993
lift_vectorize, 46, 172.149002
lift_vectorize, 47, 160.576004
lift_vectorize, 48, 166.722000
lift_vectorize, 49, 161.630005
lift_vectorize, 50, 160.876007
lift_vectorize, 51, 161.106003
lift_vectorize, 52, 165.669006
lift_vectorize, 53, 160.848999
lift_vectorize, 54, 167.451004
lift_vectorize, 55, 161.276001
lift_vectorize, 56, 162.774002
lift_vectorize, 57, 160.957001
lift_vectorize, 58, 160.837997
lift_vectorize, 59, 166.335999
lift_vectorize, 60, 165.673004
lift_vectorize, 61, 161.085007
lift_vectorize, 62, 161.199997
lift_vectorize, 63, 168.600006
lift_vectorize, 64, 166.630997
lift_vectorize, 65, 161.158997
lift_vectorize, 66, 161.716995
lift_vectorize, 67, 161.001999
lift_vectorize, 68, 160.738007
lift_vectorize, 69, 162.960999
lift_vectorize, 70, 161.701004
lift_vectorize, 71, 176.850006
lift_vectorize, 72, 168.602005
lift_vectorize, 73, 161.565994
lift_vectorize, 74, 160.919998
lift_vectorize, 75, 165.072998
lift_vectorize, 76, 161.056000
lift_vectorize, 77, 160.966003
lift_vectorize, 78, 160.699997
lift_vectorize, 79, 160.647995
lift_vectorize, 80, 161.675003
lift_vectorize, 81, 168.712006
lift_vectorize, 82, 162.574997
lift_vectorize, 83, 171.542007
lift_vectorize, 84, 163.085007
lift_vectorize, 85, 160.979004
lift_vectorize, 86, 166.966995
lift_vectorize, 87, 161.876007
lift_vectorize, 88, 161.470001
lift_vectorize, 89, 160.697998
lift_vectorize, 90, 161.576996
lift_vectorize, 91, 166.468994
lift_vectorize, 92, 160.917999
lift_vectorize, 93, 166.104996
lift_vectorize, 94, 161.455994
lift_vectorize, 95, 170.841995
lift_vectorize, 96, 161.421005
lift_vectorize, 97, 166.100006
lift_vectorize, 98, 160.589005
lift_vectorize, 99, 161.259003


==> tvm/old_results/4790K/tvm_llvm.csv <==
schedule, runtime
mm_default, 1700.8277409999998
mm_blocking, 181.0634444
mm_vectorize, 185.8576321
mm_loop_permutation, 91.52149120000001
mm_array_packing, 92.96706608999999
mm_cache_blocks, 83.93859291
mm_parallel, 22.904476019999997


==> tvm/old_results/7700HQ/7700HQ.csv <==
schedule, lift clang, lift gcc , tvm (llvm)
default,2032.1390385,2387.452026,1642.31061831
blocking,170.7109985,210.206497,212.95918515
vectorize,173.6220015,212.353996,244.4960107
loop_permutation,146.2554935,192.6709975,89.89629493
array_packing,137.9714965,222.3919985,99.88855516
cache_blocks,136.6845015,196.232498,88.85721683
parallel,36.9715005,39.0529995,22.82641041


==> tvm/old_results/7700HQ/lift.csv <==
schedule, runtime clang, runtime gcc
lift_default, 2032.1390385, 2387.452026
lift_blocking, 170.7109985, 210.206497
lift_vectorize, 173.6220015, 212.353996
lift_loop_permutation, 146.2554935, 192.6709975
lift_array_packing, 137.9714965, 222.3919985
lift_cache_blocks, 136.6845015, 196.232498
lift_parallel, 36.9715005, 39.0529995






==> tvm/old_results/7700HQ/meta.txt <==
compiler: clang -O3 -Rpass-missed=loop-vectorize -fopenmp
compiler: gcc -O3 -fopenmp
iterations: 100
cpu: i7 7700HQ @2.8GHz 



==> tvm/old_results/7700HQ/runs_clang/lift_array_packing.csv <==
name, iteration, runtime
lift_array_packing, 0, 136.942001
lift_array_packing, 1, 136.311996
lift_array_packing, 2, 136.470001
lift_array_packing, 3, 135.125000
lift_array_packing, 4, 140.447998
lift_array_packing, 5, 136.315994
lift_array_packing, 6, 139.160995
lift_array_packing, 7, 139.248993
lift_array_packing, 8, 137.061996
lift_array_packing, 9, 136.313995
lift_array_packing, 10, 136.352997
lift_array_packing, 11, 136.141998
lift_array_packing, 12, 136.324997
lift_array_packing, 13, 136.832001
lift_array_packing, 14, 137.464996
lift_array_packing, 15, 137.658005
lift_array_packing, 16, 136.274002
lift_array_packing, 17, 135.824005
lift_array_packing, 18, 136.753006
lift_array_packing, 19, 139.089005
lift_array_packing, 20, 140.031006
lift_array_packing, 21, 136.561996
lift_array_packing, 22, 135.947006
lift_array_packing, 23, 136.285995
lift_array_packing, 24, 136.807007
lift_array_packing, 25, 135.957993
lift_array_packing, 26, 137.203003
lift_array_packing, 27, 135.315002
lift_array_packing, 28, 139.591003
lift_array_packing, 29, 138.597000
lift_array_packing, 30, 136.283005
lift_array_packing, 31, 136.218002
lift_array_packing, 32, 135.903000
lift_array_packing, 33, 139.098007
lift_array_packing, 34, 136.192001
lift_array_packing, 35, 138.311005
lift_array_packing, 36, 136.072998
lift_array_packing, 37, 137.660995
lift_array_packing, 38, 135.847000
lift_array_packing, 39, 136.548996
lift_array_packing, 40, 135.981995
lift_array_packing, 41, 136.464005
lift_array_packing, 42, 138.735001
lift_array_packing, 43, 138.283005
lift_array_packing, 44, 137.501999
lift_array_packing, 45, 141.528000
lift_array_packing, 46, 138.281998
lift_array_packing, 47, 142.834000
lift_array_packing, 48, 141.352997
lift_array_packing, 49, 135.955002
lift_array_packing, 50, 136.725998
lift_array_packing, 51, 136.828003
lift_array_packing, 52, 136.393005
lift_array_packing, 53, 136.285004
lift_array_packing, 54, 135.763000
lift_array_packing, 55, 136.798996
lift_array_packing, 56, 141.748993
lift_array_packing, 57, 142.584000
lift_array_packing, 58, 140.953995
lift_array_packing, 59, 143.460007
lift_array_packing, 60, 142.681000
lift_array_packing, 61, 139.798004
lift_array_packing, 62, 141.807999
lift_array_packing, 63, 143.029999
lift_array_packing, 64, 145.007004
lift_array_packing, 65, 145.970993
lift_array_packing, 66, 147.018005
lift_array_packing, 67, 138.695999
lift_array_packing, 68, 142.052994
lift_array_packing, 69, 143.298996
lift_array_packing, 70, 142.778000
lift_array_packing, 71, 142.177002
lift_array_packing, 72, 141.544998
lift_array_packing, 73, 142.029999
lift_array_packing, 74, 141.875000
lift_array_packing, 75, 140.315994
lift_array_packing, 76, 139.126007
lift_array_packing, 77, 136.628006
lift_array_packing, 78, 138.796005
lift_array_packing, 79, 136.039001
lift_array_packing, 80, 142.787994
lift_array_packing, 81, 142.403000
lift_array_packing, 82, 142.223999
lift_array_packing, 83, 142.718994
lift_array_packing, 84, 143.936996
lift_array_packing, 85, 139.408005
lift_array_packing, 86, 137.276001
lift_array_packing, 87, 136.897995
lift_array_packing, 88, 141.832993
lift_array_packing, 89, 139.593002
lift_array_packing, 90, 136.199997
lift_array_packing, 91, 137.311996
lift_array_packing, 92, 139.912003
lift_array_packing, 93, 138.404999
lift_array_packing, 94, 137.270996
lift_array_packing, 95, 136.376007
lift_array_packing, 96, 135.917999
lift_array_packing, 97, 141.018997
lift_array_packing, 98, 140.339005
lift_array_packing, 99, 142.884995


==> tvm/old_results/7700HQ/runs_clang/lift_blocking.csv <==
name, iteration, runtime
lift_blocking, 0, 173.098999
lift_blocking, 1, 172.395996
lift_blocking, 2, 180.162994
lift_blocking, 3, 172.302994
lift_blocking, 4, 171.778000
lift_blocking, 5, 172.410995
lift_blocking, 6, 173.800995
lift_blocking, 7, 172.251999
lift_blocking, 8, 171.326996
lift_blocking, 9, 168.964996
lift_blocking, 10, 171.498001
lift_blocking, 11, 175.585007
lift_blocking, 12, 164.000000
lift_blocking, 13, 173.283997
lift_blocking, 14, 174.524994
lift_blocking, 15, 171.783005
lift_blocking, 16, 171.718994
lift_blocking, 17, 171.209000
lift_blocking, 18, 172.985001
lift_blocking, 19, 166.307007
lift_blocking, 20, 181.983002
lift_blocking, 21, 164.608994
lift_blocking, 22, 164.298996
lift_blocking, 23, 164.541000
lift_blocking, 24, 166.750000
lift_blocking, 25, 164.537994
lift_blocking, 26, 168.302002
lift_blocking, 27, 167.649002
lift_blocking, 28, 164.953003
lift_blocking, 29, 173.108994
lift_blocking, 30, 171.018005
lift_blocking, 31, 167.625000
lift_blocking, 32, 169.876999
lift_blocking, 33, 164.511993
lift_blocking, 34, 166.237000
lift_blocking, 35, 165.395996
lift_blocking, 36, 164.186005
lift_blocking, 37, 164.535995
lift_blocking, 38, 176.106003
lift_blocking, 39, 164.595001
lift_blocking, 40, 164.707001
lift_blocking, 41, 164.649002
lift_blocking, 42, 172.365005
lift_blocking, 43, 165.238998
lift_blocking, 44, 170.108002
lift_blocking, 45, 170.626999
lift_blocking, 46, 164.345001
lift_blocking, 47, 178.804001
lift_blocking, 48, 171.246002
lift_blocking, 49, 173.179993
lift_blocking, 50, 171.106003
lift_blocking, 51, 170.716003
lift_blocking, 52, 167.772003
lift_blocking, 53, 170.419998
lift_blocking, 54, 170.955002
lift_blocking, 55, 171.029007
lift_blocking, 56, 180.395004
lift_blocking, 57, 164.824005
lift_blocking, 58, 170.839005
lift_blocking, 59, 169.824997
lift_blocking, 60, 170.932999
lift_blocking, 61, 171.248993
lift_blocking, 62, 165.764999
lift_blocking, 63, 172.990997
lift_blocking, 64, 166.669998
lift_blocking, 65, 173.542999
lift_blocking, 66, 170.177994
lift_blocking, 67, 172.673996
lift_blocking, 68, 169.337997
lift_blocking, 69, 164.164993
lift_blocking, 70, 166.639008
lift_blocking, 71, 165.089005
lift_blocking, 72, 164.233002
lift_blocking, 73, 169.641998
lift_blocking, 74, 179.990997
lift_blocking, 75, 170.977997
lift_blocking, 76, 164.917007
lift_blocking, 77, 172.074997
lift_blocking, 78, 167.528000
lift_blocking, 79, 170.705994
lift_blocking, 80, 167.792999
lift_blocking, 81, 172.800003
lift_blocking, 82, 172.141006
lift_blocking, 83, 177.604004
lift_blocking, 84, 172.947998
lift_blocking, 85, 173.569000
lift_blocking, 86, 171.119003
lift_blocking, 87, 170.557999
lift_blocking, 88, 171.242004
lift_blocking, 89, 171.003998
lift_blocking, 90, 167.940002
lift_blocking, 91, 177.539001
lift_blocking, 92, 170.535995
lift_blocking, 93, 169.589996
lift_blocking, 94, 168.798996
lift_blocking, 95, 171.776001
lift_blocking, 96, 169.341003
lift_blocking, 97, 167.003998
lift_blocking, 98, 172.005997
lift_blocking, 99, 168.141998


==> tvm/old_results/7700HQ/runs_clang/lift_cache_blocks.csv <==
name, iteration, runtime
lift_cache_blocks, 0, 137.677994
lift_cache_blocks, 1, 140.796997
lift_cache_blocks, 2, 141.927994
lift_cache_blocks, 3, 137.214996
lift_cache_blocks, 4, 135.128006
lift_cache_blocks, 5, 135.716003
lift_cache_blocks, 6, 137.464005
lift_cache_blocks, 7, 135.056000
lift_cache_blocks, 8, 135.345001
lift_cache_blocks, 9, 135.554993
lift_cache_blocks, 10, 135.492996
lift_cache_blocks, 11, 135.076004
lift_cache_blocks, 12, 136.815994
lift_cache_blocks, 13, 135.630997
lift_cache_blocks, 14, 141.041000
lift_cache_blocks, 15, 135.593002
lift_cache_blocks, 16, 141.298996
lift_cache_blocks, 17, 141.389008
lift_cache_blocks, 18, 140.705994
lift_cache_blocks, 19, 142.335007
lift_cache_blocks, 20, 135.016006
lift_cache_blocks, 21, 141.813004
lift_cache_blocks, 22, 142.457993
lift_cache_blocks, 23, 141.419006
lift_cache_blocks, 24, 141.173996
lift_cache_blocks, 25, 136.873001
lift_cache_blocks, 26, 137.339005
lift_cache_blocks, 27, 142.029999
lift_cache_blocks, 28, 137.593002
lift_cache_blocks, 29, 137.444000
lift_cache_blocks, 30, 140.912003
lift_cache_blocks, 31, 141.539001
lift_cache_blocks, 32, 137.539001
lift_cache_blocks, 33, 135.800995
lift_cache_blocks, 34, 136.298996
lift_cache_blocks, 35, 137.011002
lift_cache_blocks, 36, 141.220001
lift_cache_blocks, 37, 146.917007
lift_cache_blocks, 38, 136.434006
lift_cache_blocks, 39, 140.649002
lift_cache_blocks, 40, 141.001007
lift_cache_blocks, 41, 140.899994
lift_cache_blocks, 42, 143.018997
lift_cache_blocks, 43, 141.789001
lift_cache_blocks, 44, 141.871002
lift_cache_blocks, 45, 141.203003
lift_cache_blocks, 46, 139.011993
lift_cache_blocks, 47, 134.960007
lift_cache_blocks, 48, 136.029999
lift_cache_blocks, 49, 138.824997
lift_cache_blocks, 50, 140.671005
lift_cache_blocks, 51, 136.339005
lift_cache_blocks, 52, 135.940002
lift_cache_blocks, 53, 136.815002
lift_cache_blocks, 54, 135.619003
lift_cache_blocks, 55, 137.041000
lift_cache_blocks, 56, 141.065002
lift_cache_blocks, 57, 137.087006
lift_cache_blocks, 58, 136.403000
lift_cache_blocks, 59, 135.804001
lift_cache_blocks, 60, 134.992004
lift_cache_blocks, 61, 140.994003
lift_cache_blocks, 62, 137.117996
lift_cache_blocks, 63, 135.264008
lift_cache_blocks, 64, 136.244995
lift_cache_blocks, 65, 134.776993
lift_cache_blocks, 66, 141.895004
lift_cache_blocks, 67, 141.429001
lift_cache_blocks, 68, 141.011002
lift_cache_blocks, 69, 136.391006
lift_cache_blocks, 70, 135.772995
lift_cache_blocks, 71, 144.059998
lift_cache_blocks, 72, 136.554001
lift_cache_blocks, 73, 135.128006
lift_cache_blocks, 74, 135.190002
lift_cache_blocks, 75, 135.692001
lift_cache_blocks, 76, 135.141006
lift_cache_blocks, 77, 135.552002
lift_cache_blocks, 78, 136.975998
lift_cache_blocks, 79, 135.184998
lift_cache_blocks, 80, 135.147003
lift_cache_blocks, 81, 135.416000
lift_cache_blocks, 82, 134.934998
lift_cache_blocks, 83, 135.393005
lift_cache_blocks, 84, 135.927994
lift_cache_blocks, 85, 136.020004
lift_cache_blocks, 86, 137.266998
lift_cache_blocks, 87, 135.503998
lift_cache_blocks, 88, 136.182999
lift_cache_blocks, 89, 136.951004
lift_cache_blocks, 90, 135.445007
lift_cache_blocks, 91, 135.669006
lift_cache_blocks, 92, 135.737000
lift_cache_blocks, 93, 138.145004
lift_cache_blocks, 94, 135.292007
lift_cache_blocks, 95, 135.619003
lift_cache_blocks, 96, 135.253006
lift_cache_blocks, 97, 135.348999
lift_cache_blocks, 98, 136.063004
lift_cache_blocks, 99, 135.289001


==> tvm/old_results/7700HQ/runs_clang/lift_default.csv <==
name, iteration, runtime
lift_default, 0, 2040.576050
lift_default, 1, 2036.105957
lift_default, 2, 2017.344971
lift_default, 3, 2022.562988
lift_default, 4, 2014.961060
lift_default, 5, 2016.765015
lift_default, 6, 2025.703003
lift_default, 7, 2024.350952
lift_default, 8, 2036.675049
lift_default, 9, 2030.187988
lift_default, 10, 2019.156982
lift_default, 11, 2019.437012
lift_default, 12, 2037.582031
lift_default, 13, 2028.285034
lift_default, 14, 2012.942993
lift_default, 15, 2024.687988
lift_default, 16, 2017.119995
lift_default, 17, 2037.738037
lift_default, 18, 2363.481934
lift_default, 19, 2023.885986
lift_default, 20, 2025.493042
lift_default, 21, 2031.917969
lift_default, 22, 2009.119019
lift_default, 23, 2021.864014
lift_default, 24, 2024.836060
lift_default, 25, 2039.317017
lift_default, 26, 2032.041016
lift_default, 27, 2033.931030
lift_default, 28, 2041.015015
lift_default, 29, 2028.042969
lift_default, 30, 2020.765991
lift_default, 31, 2023.510986
lift_default, 32, 2025.567993
lift_default, 33, 2027.536987
lift_default, 34, 2017.202026
lift_default, 35, 2023.547974
lift_default, 36, 2029.647949
lift_default, 37, 2031.255005
lift_default, 38, 2032.237061
lift_default, 39, 2035.564941
lift_default, 40, 2024.270020
lift_default, 41, 2034.880981
lift_default, 42, 2023.938965
lift_default, 43, 2023.087036
lift_default, 44, 2026.264038
lift_default, 45, 2018.086060
lift_default, 46, 2053.305908
lift_default, 47, 2037.467041
lift_default, 48, 2093.666016
lift_default, 49, 2042.750000
lift_default, 50, 2046.953003
lift_default, 51, 2029.970947
lift_default, 52, 2038.551025
lift_default, 53, 2039.548950
lift_default, 54, 2047.465942
lift_default, 55, 2033.120972
lift_default, 56, 2022.463989
lift_default, 57, 2027.567993
lift_default, 58, 2021.269043
lift_default, 59, 2021.185059
lift_default, 60, 2040.640991
lift_default, 61, 2029.077026
lift_default, 62, 2035.383057
lift_default, 63, 2053.875000
lift_default, 64, 2078.420898
lift_default, 65, 2036.437012
lift_default, 66, 2038.001953
lift_default, 67, 2060.509033
lift_default, 68, 2040.421021
lift_default, 69, 2047.427002
lift_default, 70, 2059.360107
lift_default, 71, 2041.405029
lift_default, 72, 2027.446045
lift_default, 73, 2053.079102
lift_default, 74, 2037.428955
lift_default, 75, 2034.296021
lift_default, 76, 2056.591064
lift_default, 77, 2093.069092
lift_default, 78, 2039.761963
lift_default, 79, 2028.813965
lift_default, 80, 2046.422974
lift_default, 81, 2031.510986
lift_default, 82, 2020.771973
lift_default, 83, 2051.469971
lift_default, 84, 2125.489014
lift_default, 85, 2115.827881
lift_default, 86, 2038.923950
lift_default, 87, 2152.252930
lift_default, 88, 2034.786987
lift_default, 89, 2048.063965
lift_default, 90, 2018.412964
lift_default, 91, 2032.311035
lift_default, 92, 2032.635010
lift_default, 93, 2028.970947
lift_default, 94, 2028.093994
lift_default, 95, 2028.288940
lift_default, 96, 2026.568970
lift_default, 97, 2023.776001
lift_default, 98, 2038.853027
lift_default, 99, 2036.031982


==> tvm/old_results/7700HQ/runs_clang/lift_loop_permutation.csv <==
name, iteration, runtime
lift_loop_permutation, 0, 145.177994
lift_loop_permutation, 1, 165.626007
lift_loop_permutation, 2, 175.740997
lift_loop_permutation, 3, 173.074005
lift_loop_permutation, 4, 160.649002
lift_loop_permutation, 5, 145.649994
lift_loop_permutation, 6, 143.050003
lift_loop_permutation, 7, 143.365005
lift_loop_permutation, 8, 143.298996
lift_loop_permutation, 9, 144.011002
lift_loop_permutation, 10, 143.559998
lift_loop_permutation, 11, 145.343994
lift_loop_permutation, 12, 144.225998
lift_loop_permutation, 13, 146.205994
lift_loop_permutation, 14, 143.334000
lift_loop_permutation, 15, 143.003998
lift_loop_permutation, 16, 143.000000
lift_loop_permutation, 17, 144.619995
lift_loop_permutation, 18, 144.378006
lift_loop_permutation, 19, 144.662003
lift_loop_permutation, 20, 143.087997
lift_loop_permutation, 21, 143.990997
lift_loop_permutation, 22, 142.923004
lift_loop_permutation, 23, 146.063995
lift_loop_permutation, 24, 144.335999
lift_loop_permutation, 25, 146.416000
lift_loop_permutation, 26, 142.955002
lift_loop_permutation, 27, 143.082993
lift_loop_permutation, 28, 143.147003
lift_loop_permutation, 29, 144.692001
lift_loop_permutation, 30, 150.001999
lift_loop_permutation, 31, 144.656998
lift_loop_permutation, 32, 148.401001
lift_loop_permutation, 33, 150.018997
lift_loop_permutation, 34, 150.837006
lift_loop_permutation, 35, 145.074005
lift_loop_permutation, 36, 146.199997
lift_loop_permutation, 37, 150.085007
lift_loop_permutation, 38, 146.416000
lift_loop_permutation, 39, 145.647995
lift_loop_permutation, 40, 149.654007
lift_loop_permutation, 41, 149.235992
lift_loop_permutation, 42, 151.033997
lift_loop_permutation, 43, 150.854996
lift_loop_permutation, 44, 151.412003
lift_loop_permutation, 45, 145.845001
lift_loop_permutation, 46, 148.121994
lift_loop_permutation, 47, 144.544006
lift_loop_permutation, 48, 144.065002
lift_loop_permutation, 49, 143.953003
lift_loop_permutation, 50, 145.108994
lift_loop_permutation, 51, 144.320999
lift_loop_permutation, 52, 145.705994
lift_loop_permutation, 53, 145.065994
lift_loop_permutation, 54, 148.110001
lift_loop_permutation, 55, 146.735001
lift_loop_permutation, 56, 149.764999
lift_loop_permutation, 57, 151.373001
lift_loop_permutation, 58, 147.289993
lift_loop_permutation, 59, 152.294006
lift_loop_permutation, 60, 153.117004
lift_loop_permutation, 61, 153.287994
lift_loop_permutation, 62, 153.925003
lift_loop_permutation, 63, 146.729996
lift_loop_permutation, 64, 148.503998
lift_loop_permutation, 65, 147.845993
lift_loop_permutation, 66, 151.113998
lift_loop_permutation, 67, 151.143005
lift_loop_permutation, 68, 149.279007
lift_loop_permutation, 69, 144.091995
lift_loop_permutation, 70, 145.720001
lift_loop_permutation, 71, 147.625000
lift_loop_permutation, 72, 147.253006
lift_loop_permutation, 73, 149.218002
lift_loop_permutation, 74, 147.544998
lift_loop_permutation, 75, 151.287003
lift_loop_permutation, 76, 145.059998
lift_loop_permutation, 77, 149.983994
lift_loop_permutation, 78, 150.998001
lift_loop_permutation, 79, 151.800003
lift_loop_permutation, 80, 149.996002
lift_loop_permutation, 81, 150.595993
lift_loop_permutation, 82, 145.591003
lift_loop_permutation, 83, 151.496994
lift_loop_permutation, 84, 149.438995
lift_loop_permutation, 85, 143.074997
lift_loop_permutation, 86, 147.695999
lift_loop_permutation, 87, 148.660004
lift_loop_permutation, 88, 144.240997
lift_loop_permutation, 89, 144.311005
lift_loop_permutation, 90, 144.044006
lift_loop_permutation, 91, 148.279999
lift_loop_permutation, 92, 144.785995
lift_loop_permutation, 93, 146.304993
lift_loop_permutation, 94, 143.925995
lift_loop_permutation, 95, 152.143005
lift_loop_permutation, 96, 144.317001
lift_loop_permutation, 97, 144.725998
lift_loop_permutation, 98, 144.429001
lift_loop_permutation, 99, 147.748993


==> tvm/old_results/7700HQ/runs_clang/lift_parallel.csv <==
name, iteration, runtime
lift_parallel, 0, 41.817001
lift_parallel, 1, 38.015999
lift_parallel, 2, 36.994999
lift_parallel, 3, 36.826000
lift_parallel, 4, 38.091999
lift_parallel, 5, 38.363998
lift_parallel, 6, 36.735001
lift_parallel, 7, 36.519001
lift_parallel, 8, 36.422001
lift_parallel, 9, 36.617001
lift_parallel, 10, 37.866001
lift_parallel, 11, 36.512001
lift_parallel, 12, 36.733002
lift_parallel, 13, 36.726002
lift_parallel, 14, 36.425999
lift_parallel, 15, 36.469002
lift_parallel, 16, 36.445000
lift_parallel, 17, 36.544998
lift_parallel, 18, 36.518002
lift_parallel, 19, 37.227001
lift_parallel, 20, 36.596001
lift_parallel, 21, 36.831001
lift_parallel, 22, 36.533001
lift_parallel, 23, 36.553001
lift_parallel, 24, 38.054001
lift_parallel, 25, 36.495998
lift_parallel, 26, 36.658001
lift_parallel, 27, 36.516998
lift_parallel, 28, 38.594002
lift_parallel, 29, 36.749001
lift_parallel, 30, 36.615002
lift_parallel, 31, 36.452999
lift_parallel, 32, 36.469002
lift_parallel, 33, 37.083000
lift_parallel, 34, 36.548000
lift_parallel, 35, 36.522999
lift_parallel, 36, 36.525002
lift_parallel, 37, 36.541000
lift_parallel, 38, 38.292999
lift_parallel, 39, 44.705002
lift_parallel, 40, 40.681999
lift_parallel, 41, 36.706001
lift_parallel, 42, 36.734001
lift_parallel, 43, 36.507000
lift_parallel, 44, 37.900002
lift_parallel, 45, 37.008999
lift_parallel, 46, 36.542999
lift_parallel, 47, 36.506001
lift_parallel, 48, 36.518002
lift_parallel, 49, 36.488998
lift_parallel, 50, 36.582001
lift_parallel, 51, 37.023998
lift_parallel, 52, 36.452999
lift_parallel, 53, 36.483002
lift_parallel, 54, 40.650002
lift_parallel, 55, 36.986000
lift_parallel, 56, 37.348000
lift_parallel, 57, 37.335999
lift_parallel, 58, 36.995998
lift_parallel, 59, 37.042999
lift_parallel, 60, 37.830002
lift_parallel, 61, 37.008999
lift_parallel, 62, 37.287998
lift_parallel, 63, 36.949001
lift_parallel, 64, 36.966000
lift_parallel, 65, 37.015999
lift_parallel, 66, 37.102001
lift_parallel, 67, 37.053001
lift_parallel, 68, 36.917000
lift_parallel, 69, 36.980000
lift_parallel, 70, 36.966999
lift_parallel, 71, 37.341000
lift_parallel, 72, 37.008999
lift_parallel, 73, 37.161999
lift_parallel, 74, 38.571999
lift_parallel, 75, 37.021000
lift_parallel, 76, 37.022999
lift_parallel, 77, 37.646000
lift_parallel, 78, 36.976002
lift_parallel, 79, 37.233002
lift_parallel, 80, 43.282001
lift_parallel, 81, 37.509998
lift_parallel, 82, 38.209999
lift_parallel, 83, 37.077000
lift_parallel, 84, 36.902000
lift_parallel, 85, 37.043999
lift_parallel, 86, 37.305000
lift_parallel, 87, 36.928001
lift_parallel, 88, 37.127998
lift_parallel, 89, 36.931000
lift_parallel, 90, 36.903999
lift_parallel, 91, 37.115002
lift_parallel, 92, 38.476002
lift_parallel, 93, 36.965000
lift_parallel, 94, 37.367001
lift_parallel, 95, 36.860001
lift_parallel, 96, 36.950001
lift_parallel, 97, 37.071999
lift_parallel, 98, 36.928001
lift_parallel, 99, 36.987000


==> tvm/old_results/7700HQ/runs_clang/lift_vectorize.csv <==
name, iteration, runtime
lift_vectorize, 0, 169.843994
lift_vectorize, 1, 174.511002
lift_vectorize, 2, 175.337997
lift_vectorize, 3, 170.582001
lift_vectorize, 4, 173.028000
lift_vectorize, 5, 170.408997
lift_vectorize, 6, 170.764999
lift_vectorize, 7, 170.516998
lift_vectorize, 8, 183.380997
lift_vectorize, 9, 170.643997
lift_vectorize, 10, 170.959000
lift_vectorize, 11, 173.059998
lift_vectorize, 12, 193.501999
lift_vectorize, 13, 187.171005
lift_vectorize, 14, 172.994995
lift_vectorize, 15, 171.253998
lift_vectorize, 16, 170.149994
lift_vectorize, 17, 180.404999
lift_vectorize, 18, 177.759003
lift_vectorize, 19, 174.630005
lift_vectorize, 20, 177.682007
lift_vectorize, 21, 176.173996
lift_vectorize, 22, 178.255997
lift_vectorize, 23, 175.908005
lift_vectorize, 24, 174.712006
lift_vectorize, 25, 182.429001
lift_vectorize, 26, 177.453003
lift_vectorize, 27, 178.617004
lift_vectorize, 28, 173.794998
lift_vectorize, 29, 177.893997
lift_vectorize, 30, 175.550003
lift_vectorize, 31, 177.095001
lift_vectorize, 32, 178.186996
lift_vectorize, 33, 178.052002
lift_vectorize, 34, 175.686005
lift_vectorize, 35, 173.117004
lift_vectorize, 36, 176.042007
lift_vectorize, 37, 170.574997
lift_vectorize, 38, 170.505005
lift_vectorize, 39, 172.690002
lift_vectorize, 40, 170.671997
lift_vectorize, 41, 170.647995
lift_vectorize, 42, 179.149994
lift_vectorize, 43, 169.061005
lift_vectorize, 44, 171.317001
lift_vectorize, 45, 170.268997
lift_vectorize, 46, 172.733994
lift_vectorize, 47, 172.824005
lift_vectorize, 48, 174.753006
lift_vectorize, 49, 172.690994
lift_vectorize, 50, 169.945999
lift_vectorize, 51, 176.080002
lift_vectorize, 52, 171.136993
lift_vectorize, 53, 182.695999
lift_vectorize, 54, 170.636993
lift_vectorize, 55, 170.216995
lift_vectorize, 56, 174.139008
lift_vectorize, 57, 171.209000
lift_vectorize, 58, 170.964005
lift_vectorize, 59, 177.199005
lift_vectorize, 60, 174.378998
lift_vectorize, 61, 170.190002
lift_vectorize, 62, 169.755997
lift_vectorize, 63, 175.597000
lift_vectorize, 64, 172.104996
lift_vectorize, 65, 178.529999
lift_vectorize, 66, 178.139999
lift_vectorize, 67, 171.723007
lift_vectorize, 68, 172.518997
lift_vectorize, 69, 179.602005
lift_vectorize, 70, 176.481995
lift_vectorize, 71, 173.936005
lift_vectorize, 72, 169.938004
lift_vectorize, 73, 170.449997
lift_vectorize, 74, 171.716003
lift_vectorize, 75, 169.334000
lift_vectorize, 76, 173.449005
lift_vectorize, 77, 176.716003
lift_vectorize, 78, 170.115005
lift_vectorize, 79, 170.173004
lift_vectorize, 80, 170.522995
lift_vectorize, 81, 171.582993
lift_vectorize, 82, 175.796997
lift_vectorize, 83, 174.947998
lift_vectorize, 84, 179.274994
lift_vectorize, 85, 180.479996
lift_vectorize, 86, 175.171005
lift_vectorize, 87, 174.944000
lift_vectorize, 88, 181.813995
lift_vectorize, 89, 169.934006
lift_vectorize, 90, 172.768997
lift_vectorize, 91, 178.380005
lift_vectorize, 92, 172.052002
lift_vectorize, 93, 171.774994
lift_vectorize, 94, 177.886993
lift_vectorize, 95, 179.863007
lift_vectorize, 96, 178.203003
lift_vectorize, 97, 171.464996
lift_vectorize, 98, 172.229004
lift_vectorize, 99, 177.746002


==> tvm/old_results/7700HQ/runs_gcc/lift_array_packing.csv <==
name, iteration, runtime
lift_array_packing, 0, 223.804001
lift_array_packing, 1, 224.845001
lift_array_packing, 2, 224.597000
lift_array_packing, 3, 209.445007
lift_array_packing, 4, 221.929001
lift_array_packing, 5, 223.367996
lift_array_packing, 6, 222.076996
lift_array_packing, 7, 222.061005
lift_array_packing, 8, 223.578003
lift_array_packing, 9, 224.632004
lift_array_packing, 10, 223.951996
lift_array_packing, 11, 232.895996
lift_array_packing, 12, 211.576004
lift_array_packing, 13, 197.164993
lift_array_packing, 14, 221.167999
lift_array_packing, 15, 223.602005
lift_array_packing, 16, 228.835007
lift_array_packing, 17, 223.492004
lift_array_packing, 18, 221.608994
lift_array_packing, 19, 224.886002
lift_array_packing, 20, 221.634995
lift_array_packing, 21, 224.850006
lift_array_packing, 22, 224.009003
lift_array_packing, 23, 221.781998
lift_array_packing, 24, 210.707993
lift_array_packing, 25, 197.052002
lift_array_packing, 26, 207.725006
lift_array_packing, 27, 225.813995
lift_array_packing, 28, 226.139999
lift_array_packing, 29, 229.949997
lift_array_packing, 30, 229.688004
lift_array_packing, 31, 198.727997
lift_array_packing, 32, 198.287994
lift_array_packing, 33, 200.291000
lift_array_packing, 34, 198.397003
lift_array_packing, 35, 199.248993
lift_array_packing, 36, 199.240005
lift_array_packing, 37, 202.343002
lift_array_packing, 38, 223.393005
lift_array_packing, 39, 222.237000
lift_array_packing, 40, 224.397995
lift_array_packing, 41, 223.671005
lift_array_packing, 42, 222.604996
lift_array_packing, 43, 230.175003
lift_array_packing, 44, 233.141006
lift_array_packing, 45, 227.039001
lift_array_packing, 46, 231.451004
lift_array_packing, 47, 222.546997
lift_array_packing, 48, 232.078003
lift_array_packing, 49, 205.216995
lift_array_packing, 50, 200.350998
lift_array_packing, 51, 198.214005
lift_array_packing, 52, 199.313995
lift_array_packing, 53, 198.281998
lift_array_packing, 54, 225.494995
lift_array_packing, 55, 231.384995
lift_array_packing, 56, 223.880997
lift_array_packing, 57, 232.080994
lift_array_packing, 58, 225.600998
lift_array_packing, 59, 222.194000
lift_array_packing, 60, 224.585007
lift_array_packing, 61, 214.214005
lift_array_packing, 62, 222.606003
lift_array_packing, 63, 225.276001
lift_array_packing, 64, 228.130997
lift_array_packing, 65, 203.061996
lift_array_packing, 66, 228.093002
lift_array_packing, 67, 217.822006
lift_array_packing, 68, 207.003998
lift_array_packing, 69, 226.837997
lift_array_packing, 70, 213.244995
lift_array_packing, 71, 224.811005
lift_array_packing, 72, 209.123993
lift_array_packing, 73, 199.979004
lift_array_packing, 74, 226.815994
lift_array_packing, 75, 199.934006
lift_array_packing, 76, 207.947006
lift_array_packing, 77, 207.589005
lift_array_packing, 78, 232.011993
lift_array_packing, 79, 211.735992
lift_array_packing, 80, 222.682007
lift_array_packing, 81, 216.123993
lift_array_packing, 82, 221.876999
lift_array_packing, 83, 230.714005
lift_array_packing, 84, 198.832993
lift_array_packing, 85, 223.688004
lift_array_packing, 86, 208.078003
lift_array_packing, 87, 221.796005
lift_array_packing, 88, 214.134995
lift_array_packing, 89, 222.973999
lift_array_packing, 90, 220.936996
lift_array_packing, 91, 227.843994
lift_array_packing, 92, 234.662003
lift_array_packing, 93, 200.863998
lift_array_packing, 94, 224.145996
lift_array_packing, 95, 210.832001
lift_array_packing, 96, 219.343002
lift_array_packing, 97, 216.261993
lift_array_packing, 98, 202.746002
lift_array_packing, 99, 226.375000


==> tvm/old_results/7700HQ/runs_gcc/lift_blocking.csv <==
name, iteration, runtime
lift_blocking, 0, 214.149994
lift_blocking, 1, 214.276993
lift_blocking, 2, 212.302994
lift_blocking, 3, 213.354004
lift_blocking, 4, 213.248001
lift_blocking, 5, 207.048004
lift_blocking, 6, 205.065002
lift_blocking, 7, 208.852005
lift_blocking, 8, 205.395004
lift_blocking, 9, 207.856995
lift_blocking, 10, 213.378006
lift_blocking, 11, 214.276001
lift_blocking, 12, 208.354996
lift_blocking, 13, 214.477005
lift_blocking, 14, 215.981003
lift_blocking, 15, 211.490997
lift_blocking, 16, 216.445007
lift_blocking, 17, 211.783997
lift_blocking, 18, 213.363007
lift_blocking, 19, 208.962997
lift_blocking, 20, 236.126007
lift_blocking, 21, 233.095001
lift_blocking, 22, 214.619003
lift_blocking, 23, 214.376007
lift_blocking, 24, 211.289001
lift_blocking, 25, 203.643005
lift_blocking, 26, 207.735001
lift_blocking, 27, 207.166000
lift_blocking, 28, 207.490005
lift_blocking, 29, 208.072998
lift_blocking, 30, 207.080002
lift_blocking, 31, 208.283005
lift_blocking, 32, 210.195999
lift_blocking, 33, 216.257996
lift_blocking, 34, 214.617004
lift_blocking, 35, 220.251007
lift_blocking, 36, 210.483002
lift_blocking, 37, 214.147003
lift_blocking, 38, 208.945007
lift_blocking, 39, 209.356995
lift_blocking, 40, 207.042999
lift_blocking, 41, 206.524994
lift_blocking, 42, 212.908997
lift_blocking, 43, 205.529007
lift_blocking, 44, 206.906998
lift_blocking, 45, 208.427002
lift_blocking, 46, 218.225998
lift_blocking, 47, 215.087006
lift_blocking, 48, 213.188004
lift_blocking, 49, 207.328003
lift_blocking, 50, 209.533997
lift_blocking, 51, 208.296005
lift_blocking, 52, 217.981995
lift_blocking, 53, 213.806000
lift_blocking, 54, 207.253006
lift_blocking, 55, 205.154999
lift_blocking, 56, 207.192001
lift_blocking, 57, 206.949997
lift_blocking, 58, 207.839005
lift_blocking, 59, 208.798996
lift_blocking, 60, 212.076004
lift_blocking, 61, 212.835007
lift_blocking, 62, 205.576004
lift_blocking, 63, 206.014999
lift_blocking, 64, 209.927994
lift_blocking, 65, 208.623001
lift_blocking, 66, 214.300003
lift_blocking, 67, 210.216995
lift_blocking, 68, 214.895004
lift_blocking, 69, 206.529007
lift_blocking, 70, 210.074997
lift_blocking, 71, 210.072006
lift_blocking, 72, 205.481003
lift_blocking, 73, 217.701996
lift_blocking, 74, 214.776001
lift_blocking, 75, 211.593994
lift_blocking, 76, 209.479004
lift_blocking, 77, 213.399994
lift_blocking, 78, 207.848999
lift_blocking, 79, 204.544998
lift_blocking, 80, 213.617996
lift_blocking, 81, 216.570007
lift_blocking, 82, 218.328995
lift_blocking, 83, 210.072998
lift_blocking, 84, 215.498001
lift_blocking, 85, 213.052002
lift_blocking, 86, 212.612000
lift_blocking, 87, 216.298996
lift_blocking, 88, 205.658005
lift_blocking, 89, 210.781998
lift_blocking, 90, 210.626999
lift_blocking, 91, 204.787994
lift_blocking, 92, 207.080994
lift_blocking, 93, 206.483002
lift_blocking, 94, 205.317993
lift_blocking, 95, 207.994003
lift_blocking, 96, 216.182999
lift_blocking, 97, 208.042007
lift_blocking, 98, 215.229004
lift_blocking, 99, 231.869995


==> tvm/old_results/7700HQ/runs_gcc/lift_cache_blocks.csv <==
name, iteration, runtime
lift_cache_blocks, 0, 203.949005
lift_cache_blocks, 1, 199.048004
lift_cache_blocks, 2, 204.738007
lift_cache_blocks, 3, 205.037003
lift_cache_blocks, 4, 186.401001
lift_cache_blocks, 5, 190.994995
lift_cache_blocks, 6, 194.856995
lift_cache_blocks, 7, 196.337997
lift_cache_blocks, 8, 197.664993
lift_cache_blocks, 9, 187.408997
lift_cache_blocks, 10, 181.005005
lift_cache_blocks, 11, 198.520004
lift_cache_blocks, 12, 196.822998
lift_cache_blocks, 13, 204.384995
lift_cache_blocks, 14, 191.177994
lift_cache_blocks, 15, 189.528000
lift_cache_blocks, 16, 198.460999
lift_cache_blocks, 17, 182.813995
lift_cache_blocks, 18, 199.421005
lift_cache_blocks, 19, 195.427002
lift_cache_blocks, 20, 199.757004
lift_cache_blocks, 21, 203.740005
lift_cache_blocks, 22, 184.287003
lift_cache_blocks, 23, 205.425003
lift_cache_blocks, 24, 197.255005
lift_cache_blocks, 25, 205.067001
lift_cache_blocks, 26, 200.938004
lift_cache_blocks, 27, 184.020004
lift_cache_blocks, 28, 199.975998
lift_cache_blocks, 29, 196.201996
lift_cache_blocks, 30, 200.317993
lift_cache_blocks, 31, 204.737000
lift_cache_blocks, 32, 188.990005
lift_cache_blocks, 33, 205.703003
lift_cache_blocks, 34, 199.865997
lift_cache_blocks, 35, 203.037003
lift_cache_blocks, 36, 198.770996
lift_cache_blocks, 37, 184.985001
lift_cache_blocks, 38, 201.755005
lift_cache_blocks, 39, 194.934998
lift_cache_blocks, 40, 201.235992
lift_cache_blocks, 41, 202.886002
lift_cache_blocks, 42, 187.175995
lift_cache_blocks, 43, 204.697998
lift_cache_blocks, 44, 200.376007
lift_cache_blocks, 45, 196.705994
lift_cache_blocks, 46, 201.697006
lift_cache_blocks, 47, 189.626007
lift_cache_blocks, 48, 195.820999
lift_cache_blocks, 49, 203.164001
lift_cache_blocks, 50, 203.108994
lift_cache_blocks, 51, 181.669998
lift_cache_blocks, 52, 190.317001
lift_cache_blocks, 53, 195.548004
lift_cache_blocks, 54, 195.141006
lift_cache_blocks, 55, 185.149002
lift_cache_blocks, 56, 189.811996
lift_cache_blocks, 57, 193.953003
lift_cache_blocks, 58, 180.776993
lift_cache_blocks, 59, 197.035995
lift_cache_blocks, 60, 190.106003
lift_cache_blocks, 61, 183.061996
lift_cache_blocks, 62, 204.315994
lift_cache_blocks, 63, 196.050995
lift_cache_blocks, 64, 205.171005
lift_cache_blocks, 65, 192.654999
lift_cache_blocks, 66, 199.751999
lift_cache_blocks, 67, 200.401993
lift_cache_blocks, 68, 195.139008
lift_cache_blocks, 69, 198.395004
lift_cache_blocks, 70, 194.929993
lift_cache_blocks, 71, 198.970993
lift_cache_blocks, 72, 203.651993
lift_cache_blocks, 73, 183.759003
lift_cache_blocks, 74, 204.634995
lift_cache_blocks, 75, 197.389999
lift_cache_blocks, 76, 195.466995
lift_cache_blocks, 77, 200.281006
lift_cache_blocks, 78, 183.584000
lift_cache_blocks, 79, 186.279999
lift_cache_blocks, 80, 181.985001
lift_cache_blocks, 81, 195.921005
lift_cache_blocks, 82, 200.873993
lift_cache_blocks, 83, 189.259995
lift_cache_blocks, 84, 180.589005
lift_cache_blocks, 85, 196.470993
lift_cache_blocks, 86, 183.813004
lift_cache_blocks, 87, 195.705994
lift_cache_blocks, 88, 191.895996
lift_cache_blocks, 89, 195.011002
lift_cache_blocks, 90, 195.755005
lift_cache_blocks, 91, 186.914993
lift_cache_blocks, 92, 196.263000
lift_cache_blocks, 93, 195.362000
lift_cache_blocks, 94, 195.574005
lift_cache_blocks, 95, 203.442993
lift_cache_blocks, 96, 190.156998
lift_cache_blocks, 97, 192.266998
lift_cache_blocks, 98, 196.662003
lift_cache_blocks, 99, 198.102005


==> tvm/old_results/7700HQ/runs_gcc/lift_default.csv <==
name, iteration, runtime
lift_default, 0, 2512.039062
lift_default, 1, 2397.183105
lift_default, 2, 2423.782959
lift_default, 3, 2406.148926
lift_default, 4, 2408.969971
lift_default, 5, 2412.324951
lift_default, 6, 2440.751953
lift_default, 7, 2416.195068
lift_default, 8, 2461.144043
lift_default, 9, 2411.186035
lift_default, 10, 2410.474121
lift_default, 11, 2405.714111
lift_default, 12, 2602.948975
lift_default, 13, 2387.708984
lift_default, 14, 2392.600098
lift_default, 15, 2434.898926
lift_default, 16, 2408.748047
lift_default, 17, 2406.644043
lift_default, 18, 2400.004883
lift_default, 19, 2409.763916
lift_default, 20, 2411.981934
lift_default, 21, 2426.112061
lift_default, 22, 2396.449951
lift_default, 23, 2421.798096
lift_default, 24, 2388.437012
lift_default, 25, 2400.195068
lift_default, 26, 2393.927979
lift_default, 27, 2398.430908
lift_default, 28, 2380.243896
lift_default, 29, 2393.830078
lift_default, 30, 2400.012939
lift_default, 31, 2414.799072
lift_default, 32, 2628.968018
lift_default, 33, 2540.967041
lift_default, 34, 2410.974121
lift_default, 35, 2467.510986
lift_default, 36, 2400.267090
lift_default, 37, 2401.882080
lift_default, 38, 2454.261963
lift_default, 39, 2395.862061
lift_default, 40, 2453.229980
lift_default, 41, 2930.587891
lift_default, 42, 2534.498047
lift_default, 43, 2439.646973
lift_default, 44, 2428.899902
lift_default, 45, 2418.137939
lift_default, 46, 2503.608887
lift_default, 47, 2387.195068
lift_default, 48, 2351.034912
lift_default, 49, 2362.429932
lift_default, 50, 2354.052979
lift_default, 51, 2354.593994
lift_default, 52, 2391.909912
lift_default, 53, 2364.955078
lift_default, 54, 2352.214111
lift_default, 55, 2362.113037
lift_default, 56, 2367.104004
lift_default, 57, 2350.891113
lift_default, 58, 2347.489990
lift_default, 59, 2362.839111
lift_default, 60, 2358.679932
lift_default, 61, 2349.522949
lift_default, 62, 2396.383057
lift_default, 63, 2356.055908
lift_default, 64, 2520.426025
lift_default, 65, 2359.742920
lift_default, 66, 2387.012939
lift_default, 67, 2366.539062
lift_default, 68, 2356.759033
lift_default, 69, 2364.662109
lift_default, 70, 2380.153076
lift_default, 71, 2368.396973
lift_default, 72, 2376.185059
lift_default, 73, 2404.721924
lift_default, 74, 2369.721924
lift_default, 75, 2362.812988
lift_default, 76, 2377.275879
lift_default, 77, 2372.347900
lift_default, 78, 2355.312988
lift_default, 79, 2357.339111
lift_default, 80, 2367.116943
lift_default, 81, 2374.821045
lift_default, 82, 2362.822998
lift_default, 83, 2374.836914
lift_default, 84, 2354.933105
lift_default, 85, 2349.666992
lift_default, 86, 2357.311035
lift_default, 87, 2352.964111
lift_default, 88, 2364.474121
lift_default, 89, 2342.420898
lift_default, 90, 2362.092041
lift_default, 91, 2358.105957
lift_default, 92, 2372.958008
lift_default, 93, 2361.427002
lift_default, 94, 2364.947998
lift_default, 95, 2362.642090
lift_default, 96, 2358.226074
lift_default, 97, 2380.304932
lift_default, 98, 2344.493896
lift_default, 99, 2349.430908


==> tvm/old_results/7700HQ/runs_gcc/lift_loop_permutation.csv <==
name, iteration, runtime
lift_loop_permutation, 0, 195.940002
lift_loop_permutation, 1, 198.968994
lift_loop_permutation, 2, 194.175003
lift_loop_permutation, 3, 195.802994
lift_loop_permutation, 4, 188.992004
lift_loop_permutation, 5, 186.942993
lift_loop_permutation, 6, 194.434006
lift_loop_permutation, 7, 188.024002
lift_loop_permutation, 8, 191.179001
lift_loop_permutation, 9, 193.042999
lift_loop_permutation, 10, 194.623001
lift_loop_permutation, 11, 192.895004
lift_loop_permutation, 12, 197.945999
lift_loop_permutation, 13, 191.518005
lift_loop_permutation, 14, 191.966003
lift_loop_permutation, 15, 188.149002
lift_loop_permutation, 16, 196.501007
lift_loop_permutation, 17, 193.832993
lift_loop_permutation, 18, 198.667999
lift_loop_permutation, 19, 192.425995
lift_loop_permutation, 20, 195.119003
lift_loop_permutation, 21, 193.244995
lift_loop_permutation, 22, 197.682999
lift_loop_permutation, 23, 187.981995
lift_loop_permutation, 24, 188.554001
lift_loop_permutation, 25, 191.897995
lift_loop_permutation, 26, 195.309998
lift_loop_permutation, 27, 189.356995
lift_loop_permutation, 28, 190.001999
lift_loop_permutation, 29, 191.197998
lift_loop_permutation, 30, 188.589005
lift_loop_permutation, 31, 188.403000
lift_loop_permutation, 32, 192.858002
lift_loop_permutation, 33, 190.201996
lift_loop_permutation, 34, 189.199005
lift_loop_permutation, 35, 191.768997
lift_loop_permutation, 36, 190.313995
lift_loop_permutation, 37, 195.848007
lift_loop_permutation, 38, 191.651993
lift_loop_permutation, 39, 189.598999
lift_loop_permutation, 40, 192.186996
lift_loop_permutation, 41, 196.352005
lift_loop_permutation, 42, 193.192001
lift_loop_permutation, 43, 191.746002
lift_loop_permutation, 44, 194.656998
lift_loop_permutation, 45, 193.929993
lift_loop_permutation, 46, 193.384003
lift_loop_permutation, 47, 196.421005
lift_loop_permutation, 48, 194.714005
lift_loop_permutation, 49, 186.595001
lift_loop_permutation, 50, 192.473999
lift_loop_permutation, 51, 196.876007
lift_loop_permutation, 52, 187.391006
lift_loop_permutation, 53, 196.445007
lift_loop_permutation, 54, 196.403000
lift_loop_permutation, 55, 188.671997
lift_loop_permutation, 56, 194.345001
lift_loop_permutation, 57, 189.309998
lift_loop_permutation, 58, 194.643005
lift_loop_permutation, 59, 188.447998
lift_loop_permutation, 60, 195.158005
lift_loop_permutation, 61, 189.354996
lift_loop_permutation, 62, 187.623001
lift_loop_permutation, 63, 197.005997
lift_loop_permutation, 64, 199.028000
lift_loop_permutation, 65, 191.153000
lift_loop_permutation, 66, 193.108002
lift_loop_permutation, 67, 192.591995
lift_loop_permutation, 68, 195.268005
lift_loop_permutation, 69, 192.134003
lift_loop_permutation, 70, 199.824005
lift_loop_permutation, 71, 209.149994
lift_loop_permutation, 72, 193.130005
lift_loop_permutation, 73, 191.039993
lift_loop_permutation, 74, 191.819000
lift_loop_permutation, 75, 194.498001
lift_loop_permutation, 76, 195.522003
lift_loop_permutation, 77, 189.910004
lift_loop_permutation, 78, 195.195999
lift_loop_permutation, 79, 197.042999
lift_loop_permutation, 80, 196.957001
lift_loop_permutation, 81, 196.162003
lift_loop_permutation, 82, 190.682007
lift_loop_permutation, 83, 187.190002
lift_loop_permutation, 84, 191.908997
lift_loop_permutation, 85, 194.507004
lift_loop_permutation, 86, 188.028000
lift_loop_permutation, 87, 189.843994
lift_loop_permutation, 88, 192.104996
lift_loop_permutation, 89, 189.197006
lift_loop_permutation, 90, 187.302994
lift_loop_permutation, 91, 191.095001
lift_loop_permutation, 92, 194.020996
lift_loop_permutation, 93, 196.238007
lift_loop_permutation, 94, 196.595993
lift_loop_permutation, 95, 198.143997
lift_loop_permutation, 96, 190.145996
lift_loop_permutation, 97, 192.701996
lift_loop_permutation, 98, 192.639999
lift_loop_permutation, 99, 189.806000


==> tvm/old_results/7700HQ/runs_gcc/lift_parallel.csv <==
name, iteration, runtime
lift_parallel, 0, 40.376999
lift_parallel, 1, 40.762001
lift_parallel, 2, 40.679001
lift_parallel, 3, 40.174999
lift_parallel, 4, 45.109001
lift_parallel, 5, 40.205002
lift_parallel, 6, 41.035000
lift_parallel, 7, 41.157001
lift_parallel, 8, 44.931000
lift_parallel, 9, 39.902000
lift_parallel, 10, 40.582001
lift_parallel, 11, 40.984001
lift_parallel, 12, 45.023998
lift_parallel, 13, 39.853001
lift_parallel, 14, 40.487000
lift_parallel, 15, 40.459999
lift_parallel, 16, 44.386002
lift_parallel, 17, 41.622002
lift_parallel, 18, 40.508999
lift_parallel, 19, 40.455002
lift_parallel, 20, 42.924000
lift_parallel, 21, 40.945999
lift_parallel, 22, 40.165001
lift_parallel, 23, 40.705002
lift_parallel, 24, 44.683998
lift_parallel, 25, 41.637001
lift_parallel, 26, 39.953999
lift_parallel, 27, 40.511002
lift_parallel, 28, 43.153000
lift_parallel, 29, 44.643002
lift_parallel, 30, 49.466000
lift_parallel, 31, 43.921001
lift_parallel, 32, 44.047001
lift_parallel, 33, 40.756001
lift_parallel, 34, 40.446999
lift_parallel, 35, 40.555000
lift_parallel, 36, 45.169998
lift_parallel, 37, 38.955002
lift_parallel, 38, 38.280998
lift_parallel, 39, 39.035000
lift_parallel, 40, 38.737999
lift_parallel, 41, 38.963001
lift_parallel, 42, 38.978001
lift_parallel, 43, 38.278999
lift_parallel, 44, 38.980000
lift_parallel, 45, 39.069000
lift_parallel, 46, 38.619999
lift_parallel, 47, 39.034000
lift_parallel, 48, 38.925999
lift_parallel, 49, 38.953999
lift_parallel, 50, 38.608002
lift_parallel, 51, 38.400002
lift_parallel, 52, 39.007000
lift_parallel, 53, 38.698002
lift_parallel, 54, 39.317001
lift_parallel, 55, 38.345001
lift_parallel, 56, 38.526001
lift_parallel, 57, 38.993999
lift_parallel, 58, 38.250999
lift_parallel, 59, 39.070999
lift_parallel, 60, 39.041000
lift_parallel, 61, 38.764000
lift_parallel, 62, 39.020000
lift_parallel, 63, 38.327999
lift_parallel, 64, 38.676998
lift_parallel, 65, 38.196999
lift_parallel, 66, 39.090000
lift_parallel, 67, 51.695999
lift_parallel, 68, 63.556000
lift_parallel, 69, 38.841000
lift_parallel, 70, 38.598999
lift_parallel, 71, 38.909000
lift_parallel, 72, 38.702999
lift_parallel, 73, 39.262001
lift_parallel, 74, 38.695999
lift_parallel, 75, 39.064999
lift_parallel, 76, 39.015999
lift_parallel, 77, 38.379002
lift_parallel, 78, 38.948002
lift_parallel, 79, 42.327999
lift_parallel, 80, 38.652000
lift_parallel, 81, 40.084999
lift_parallel, 82, 38.741001
lift_parallel, 83, 38.548000
lift_parallel, 84, 38.956001
lift_parallel, 85, 38.620998
lift_parallel, 86, 38.992001
lift_parallel, 87, 38.400002
lift_parallel, 88, 38.569000
lift_parallel, 89, 38.925999
lift_parallel, 90, 38.623001
lift_parallel, 91, 39.549000
lift_parallel, 92, 39.417000
lift_parallel, 93, 38.855000
lift_parallel, 94, 39.103001
lift_parallel, 95, 38.848999
lift_parallel, 96, 38.596001
lift_parallel, 97, 38.730999
lift_parallel, 98, 38.556000
lift_parallel, 99, 38.921001


==> tvm/old_results/7700HQ/runs_gcc/lift_vectorize.csv <==
name, iteration, runtime
lift_vectorize, 0, 212.391998
lift_vectorize, 1, 209.050003
lift_vectorize, 2, 217.317993
lift_vectorize, 3, 210.395004
lift_vectorize, 4, 217.276001
lift_vectorize, 5, 213.856003
lift_vectorize, 6, 215.544006
lift_vectorize, 7, 213.516998
lift_vectorize, 8, 208.115997
lift_vectorize, 9, 216.167007
lift_vectorize, 10, 215.084000
lift_vectorize, 11, 206.677994
lift_vectorize, 12, 215.764999
lift_vectorize, 13, 205.186005
lift_vectorize, 14, 215.408997
lift_vectorize, 15, 219.462997
lift_vectorize, 16, 221.822006
lift_vectorize, 17, 212.617996
lift_vectorize, 18, 212.289001
lift_vectorize, 19, 213.425995
lift_vectorize, 20, 208.136993
lift_vectorize, 21, 214.591003
lift_vectorize, 22, 218.037994
lift_vectorize, 23, 219.817993
lift_vectorize, 24, 211.014008
lift_vectorize, 25, 213.990997
lift_vectorize, 26, 215.675003
lift_vectorize, 27, 214.210007
lift_vectorize, 28, 214.475998
lift_vectorize, 29, 214.856003
lift_vectorize, 30, 222.203995
lift_vectorize, 31, 218.007004
lift_vectorize, 32, 217.091003
lift_vectorize, 33, 213.811005
lift_vectorize, 34, 215.466995
lift_vectorize, 35, 212.921997
lift_vectorize, 36, 207.643997
lift_vectorize, 37, 207.675003
lift_vectorize, 38, 211.237000
lift_vectorize, 39, 205.069000
lift_vectorize, 40, 209.985992
lift_vectorize, 41, 205.705994
lift_vectorize, 42, 215.294998
lift_vectorize, 43, 218.621994
lift_vectorize, 44, 214.876007
lift_vectorize, 45, 214.432007
lift_vectorize, 46, 206.953995
lift_vectorize, 47, 207.095993
lift_vectorize, 48, 206.084000
lift_vectorize, 49, 206.873993
lift_vectorize, 50, 206.878998
lift_vectorize, 51, 206.774994
lift_vectorize, 52, 212.845993
lift_vectorize, 53, 204.695999
lift_vectorize, 54, 206.134003
lift_vectorize, 55, 217.119995
lift_vectorize, 56, 206.016998
lift_vectorize, 57, 213.014008
lift_vectorize, 58, 215.501007
lift_vectorize, 59, 211.556000
lift_vectorize, 60, 204.945007
lift_vectorize, 61, 207.345993
lift_vectorize, 62, 206.712997
lift_vectorize, 63, 207.613007
lift_vectorize, 64, 212.315994
lift_vectorize, 65, 213.444000
lift_vectorize, 66, 211.871994
lift_vectorize, 67, 207.261993
lift_vectorize, 68, 206.050995
lift_vectorize, 69, 212.031006
lift_vectorize, 70, 227.938995
lift_vectorize, 71, 226.212006
lift_vectorize, 72, 224.337006
lift_vectorize, 73, 225.768997
lift_vectorize, 74, 214.487000
lift_vectorize, 75, 209.600006
lift_vectorize, 76, 208.923996
lift_vectorize, 77, 206.783997
lift_vectorize, 78, 213.710999
lift_vectorize, 79, 213.792007
lift_vectorize, 80, 219.964996
lift_vectorize, 81, 215.078003
lift_vectorize, 82, 207.718994
lift_vectorize, 83, 215.061996
lift_vectorize, 84, 204.792999
lift_vectorize, 85, 207.352005
lift_vectorize, 86, 206.770996
lift_vectorize, 87, 204.835999
lift_vectorize, 88, 210.662003
lift_vectorize, 89, 210.335007
lift_vectorize, 90, 210.927994
lift_vectorize, 91, 213.423004
lift_vectorize, 92, 214.403000
lift_vectorize, 93, 209.889999
lift_vectorize, 94, 205.692993
lift_vectorize, 95, 218.552994
lift_vectorize, 96, 211.166000
lift_vectorize, 97, 208.541000
lift_vectorize, 98, 210.332993
lift_vectorize, 99, 209.251999


==> tvm/old_results/7700HQ/tvm_llvm.csv <==
schedule, runtime
mm_default, 1642.31061831
mm_blocking, 212.95918515
mm_vectorize, 244.4960107
mm_loop_permutation, 89.89629493000001
mm_array_packing, 99.88855516
mm_cache_blocks, 88.85721683
mm_parallel, 22.82641041


==> tvm/old_results/meta.txt <==
compiler: clang -O3 -Rpass-missed=loop-vectorize
iterations: 10 
cpu: i5-4670k @3.4GHz 


